The Hubbard Model on the Honeycomb Lattice with Hybrid Monte Carlo

We take advantage of recent improvements in the grand canonical Hybrid Monte Carlo (HMC) algorithm, to perform a precision study of the single-particle gap in the hexagonal Hubbard model, with on-site electron-electron interactions. After carefully controlled analyses of the Trotter error, the thermodynamic limit, and finite-size scaling with inverse temperature, we find a critical coupling of $U_c/\kappa=3.835(14)$ and the critical exponent $\nu=1.181(43)$ for the semimetal-antiferromagnetic Mott insulator quantum phase transition in the hexagonal Hubbard Model. Based on these results, we provide a unified, comprehensive treatment of all operators that contribute to the anti-ferromagnetic, ferromagnetic, and charge-density-wave structure factors and order parameters of the hexagonal Hubbard Model. We expect our findings to improve the consistency of Monte Carlo determinations of critical exponents. We perform a data collapse analysis and determine the critical exponent $\beta=0.898(37)$. We consider our findings in view of the $SU(2)$ Gross-Neveu, or chiral Heisenberg, universality class. We also discuss the computational scaling of the HMC algorithm. Our methods are applicable to a wide range of lattice theories of strongly correlated electrons. The Ising model, a simple statistical model for ferromagnetism, is one such theory. There are analytic solutions for low dimensions and very efficient Monte Carlo methods, such as cluster algorithms, for simulating this model in special cases. However most approaches do not generalise to arbitrary lattices and couplings. We present a formalism that allows one to apply HMC simulations to the Ising model, demonstrating how a system with discrete degrees of freedom can be simulated with continuous variables.

==> hankel-paper/answer-referees.txt <==
We thank the two referees for their very constructive and useful
comments. In the following we answer to each comment separately. The
changes in the PDF are colour coded. Note that in the math
environment, deleted parts are marked with an underscore.

Referee 1

1) In Figure 4, we do not see the data points for E_1 at short time,
because the scale is very small, zoomed around E_0 \sim 0.45. A
comment about the behaviour of E_1 in this time range, supposedly
close to 0.6, is welcome. Moreover I would appreciate that the authors
cite the paper by G. Bailas, B. Blossier and V. Morenas, « Some
hadronic parameters of charmonia in Nf=2 lattice QCD », Eur.Phys.J.C
78 (2018) 12, 1018, 1803.09673 [hep-lat], in which a study of the
pollution on an effective mass by an excited state competing with the
backward contribution to a generalised eigenvalue was made.

The state E_1 in this time range decays from about 0.65 slowly towards
0.6. Around t=30 it then abruptly drops to 0.45. We have added the
following note

"The (not fully shown) state with $k=1$ decays from a value $0.65$ towards
 $0.6$ in the time range from 0 to about 
 30, after which it abruptly drops to a value of about $0.45$, which
 is visible in the figure."

We have also included the reference.

2) In section 4, a comparison of the results for M_eff (n1=2) and
\hat{M}_eff (n1=3) are done for the eta-eta’ system and the pi-pi I=1
scattering. Why do not you use the same n1? A remark on this point is
welcome. 

The primary goal of this figure was to show the potential of the
method, and not to compare M_eff with \tilde{M}_eff. To clarify this
we have added a sentence to the manuscript

" Note that $\tMeff$ with $n_1=2$ is in between $\tMeff$
  with $n_1=3$ and $\Meff$ with $n_1=2$. We did not attemt a
  comparison here, but wanted to show the potential of the method."



Referee 2

1a. Most importantly: the authors advertise GEVM/PGEVM as a novel
method and, in section 4.2, demonstrate its effectiveness in removing
excited state contamination in real lattice data. However, GEVM/PGEVM
and GPOF take identical inputs (a correlator matrix) and apply
suspiciously similar manipulations. I found a case where they produce
numerically identical output: I made a 2x2 synthetic correlator matrix
(cf. eq 32, but with different coefficients for 00, 01=10, and 11)
with five states. I applied GEVM with fixed t0=5, then PGEVM with n=2
and fixed dt=1 separately to each of the resulting principle
correlators, producing four GEVM/PGEVM correlators. To apply GPOF I
constructed a 4x4 Hankel matrix by tiling the original 2x2 correlator
matrix, applying time shift 1 on the 01,10 blocks and 2 on the 11
block, then solved the GEVP with fixed dt=1 to produce four GPOF
correlators. The outputs of the two methods matched exactly. I did not
attempt a similar comparison on data with noise. When are these
methods equivalent? If always, then GEVM/PGEVM is not novel. (Please
note: if the method is not novel, it is still my opinion that this
work is publishable after the other issues discussed here are
addressed, as long as discussion of the method as novel is removed.)

The reviewer is completely right that in case of no noise GEVM/PGEVM
and GPOF are completely equivalent. However, in case of noise, the two
can and will differ. There are many reasons for this, however, maybe
the easiest to understand is the sorting: For GEVM/PGEVM there are two
sorting steps involved, with smaller matrices, for GPOF there is only
one sorting step but with a larger correlator matrix. We have added a
paragraph at the end of section 2 as follows:

" Note that with $\Delta t=0$ GPOF defines the
  GEVM. Therefore, GPOF is a generalisation of both, GEVM and
  PGEVM. We also remark that without noise, GEVM/PGEVM with $n_0$ and
  $n_1$ is exactly equivalent to GPOF with $n'=n_0\cdot n_1$. However, with
  noise this is no longer the case."

We also deleted a sentence in section 2.5

1b. Assuming GEVM/PGEVM is not equivalent to GPOF: the two methods
should be compared (around e.g. Figs 7, 9). It is not clear that
GEVM/PGEVM will be more effective, as breaking the analysis into two
steps reduces the amount of information simultaneously available. Does
one require less statistics to be effective than another? 

Our experience is that GEVM/PGEVM is advantageous with large
correlator matrices and/or large noise. However, this might depend
also on the problem at hand. A really systematic comparison of the two
will be another paper, but we have added the new figure 11 to the
manuscript, where we compare GPOF with GEVM/PGEVM for the eta
case. Moreover, we have added the following text:

" As discussed in section~\ref{sec:method}, the sequential application
  of GEVM/PGEVM is equivalent to GPOF when applied to noise-free
  data. For data with noise, however, we experienced an advantage of
  GEVM/PGEVM over GPOF, which becomes larger with increasing matrix
  size.

  While a systematic comparison is beyond the scope of this article,
  we show in \fig{fig:GPOFvsPGEVM} a comparison of GPOF versus
  GEVM/PGEVM for the case of the $\eta$-meson. We compare $\Meff$ for
  GEVM/PGEVM with $n_0=3$ and $n_1=2$ and GPOF with $n'=6$. For small
  $t$-values the agreement is very good. From $t=12$ onwards, however,
  the errors of GPOF are significantly larger than the ones from
  GEVM/PGEVM and from $t=15$ on als the mean values start to differ
  significantly.

  When doubling the matrix size the difference becomes more
  pronounced: while the GEVM/PGEVM effective mass stays almost
  unchanged compared to \fig{fig:GPOFvsPGEVM}, GPOF large statistical
  uncertainties and fluctuating mean values from small $t$-values on."


Having said this, PGEVM alone and GPOF are identical if only a single
correlation function or principal correlator is used, as we also noted
in the manuscript. In fact, after the question by the referee we
looked also into the mathematical literature, where PGEVM is one case
of GPOF. Thus, the combination GEVM/PGEVM could also be called
GEVM/GPOF and PGEVM is not more general than GPOF. We removed the
corresponding sentence from the manuscript. Moreover, we have added at
the end of section 2 a paragraph, see 1a.

Still, we decided to keep the name GEVM/PGEVM, because GEVM is widely
known and used in the lattice community.

2. Equation 12 and the surrounding text, which defines Prony's method
in its classical form, isn't quite correct. The  matrix H in eq. 12
should be n x (n+1), i.e. the first n rows of the provided (n+1)x(n+1)
matrix (compare with e.g. 0903.2990). As written, because one element
of x is set to 1, H.x=0 is an overdetermined system of equations. 

Thanks for pointing this out, we have fixed it in the manuscript.

3. It is worth stating explicitly how/when classical Prony and PGEVM
are equivalent. Looking at synthetic correlator 
data, I found that PGEVM with dt fixed yields numerically identical
results to classical Prony. If there is some way to apply classical
Prony that is equivalent to PGEVM varying dt, this should also be
noted; if not, it should be noted that 
PGEVM is a generalization.

Classical Prony and PGEVM are equivalent for the case that the matrix
H below equation (12) is of dimension n x (n + 1) and dt fixed. In
principle, H can also be of order n x (n + k) with k >= 1, which
corresponds then to dt = k. In this sense the PGEVM is a
generalisation of classical Prony.

However, the main motivation for us to formulate Prony as a GEVM is
that we can derive the systematic errors from excited states, as shown
in the manuscript. 

4. I had significant difficulty parsing equation 31, which defines the
score function for eigenvalue permutations in the 
"Exact sorting by eigenvectors" algorithm, and had to refer to
https://github.com/HISKP-LQCD/hadron/blob/master/R/gevp.R 
to figure it out. I believe the specified procedure is: start with the
matrix of n reference eigenvectors (from timeslice \tilde{t}), and
permute the columns according to \eps. For k=0...n-1, replace the kth
column of the permuted reference matrix with the kth eigenvector from
the current slice, then take the determinant. The score for the
permutation is the product of the absolute values of the determinants
for all k. If this is correct, the argument of the det in eq. 31
should be written like v_{\eps(0)}(\tilde{t}), ...,
v_{\eps(k-1)}(\tilde{t}), v_k(t), v_{\eps(k+1)} ... v_{\eps(n-1)}
rather than how it is currently (or alternately, permuting the
position of the inserted column instead of the reference columns might
be notationally cleaner). Whether or not I've interpreted this
correctly, some additional description of this procedure in the text
is merited (or a reference to another description of this method, if
one exists). 

The description given by the referee is equivalent to the one in the draft as 
the same vectors enter the computation of the determinant, i.e. they
differ at most by an irrelevant sign.
The referee is correct in pointing out that our actual implementation follows 
the form above and not the one we had in the manuscript originally. We adjusted 
Eq. 31 accordingly.

See also our reply to item 10).

5. While the "Sorting by minimal distance" algorithm is intuitively a
reasonable thing to do and appears to produce sensible-looking results
in practice, I have a few reservations about it that I believe merit
adding some warnings to the text. 
a. The paper should state explicitly how the parameter \xi was chosen
for the results shown, even if it's by eye/hand from looking at a
histogram/KDE of bootstrap samples. 

We have indeed chosen the xi values by eye. We write this now
explicitly in the manuscript.

b. The particular choice of parameter \xi will affect the result, and
so introduces a systematic that should in principle be quantified by
varying \xi. This is unnecessary for a methods paper, but it should be
noted in case anyone wants to use this algorithm. (This is especially
so if choosing \xi by eye from histograms/KDEs as the particular
histogram bin width/KDE bandwidth used to make the plot will affect
where the peak appears to be.)

This is indeed correct. We have added a paragraph in the discussion as
follows

" We have also introduced sorting by minimal distance, requiring an
  input parameter value $\xi$. It is important to have in mind that the
  choice of $\xi$ will influence the result and potentially introduce a
  bias. Moreover, this sorting is, like sorting by value, susceptible to
  misidentifications during resampling procedures."

c. This method could be victim to bias that sorting methods are
not. For example, suppose you specify \xi to target the eigenvalues
associated with the lowest peak in the bootstrap histogram. There may
be some instances where the eigenvalue corresponding to the next peak
up happens to be closer to \xi than the lowest eigenvalue. Such
misidentifications will bias the estimate of the lowest eigenvalue
upwards. Effects like this will be worse for harder-to-distinguish
peaks. 

Also here we fully agree with the referee. However, also sorting by
value has this weakness. For the inserted comment see 5.b.

6. In Tables 1--4 the authors compare the results of fits to
correlators preprocessed using different methods, and use these
comparisons to argue about the different methods' relative merits. In
particular, they argue that certain methods admit longer fit ranges
[t1,t2]. However, they do not discuss how they obtained these fit
ranges, which undermines their point: why should we think of the fits
with these particular fit ranges as comparable? The authors should
describe how they obtained the provided fit ranges (even if it was
by-eye identification of plateaus). And, although the errors on the
extracted energies provide some measure of goodness-of-fit, it would
also improve their argument to show that the chi^2/dof or Q for all
fits in a table are comparable (especially if the plateaus were
determined by eye). 

The plateaus were determined by eye. We have now added the chi^2/dof
in all tables with fit results. We have also added a corresponding
sentence to the manuscript:

" In the last column we give the value of
  $\chi^2_\mathrm{red}=\chi^2/\mathrm{dof}$, where one observes that
  the fits are roughly comparable in term of fit quality."

(note that we found a mistake in table 3, where the result in the
second row was for fit range 2-15, but it should have been and now is
for 3-15)

7. Because GEVM/PGEVM can provide longer plateaus, the authors state
that it leads to "higher confidence" in extracted energy
levels. However, the only support they provide for this argument is
showing fits with longer time ranges (see previous point). Without
some quantitative measure of improvement, this is a psychological
statement and phrasing like "significantly increases the confidence in
the analysis" should be reworded to sound less
quantitative. (Computing systematic errors to account for the
different viable fit ranges for each correlator is an option, but that
is likely beyond the scope of this methods paper.)

We have softened these statements.

I have a few additional comments and suggestions that do not
necessarily require revisions or responses, but might help 
make the paper stronger:

8. Can PGEVM be applied to multiple correlation functions as with
matrix Prony (which the comment at the end of Section 
2.2 appears to reference)? If so, this would further help distinguish
GPOF and PGEVM and be a point in PGEVM's favor, as matrix Prony
requires fewer correlators than GPOF.

To our understanding, the matrix Prony method does operate on any
number of correlation functions and involves a minimisation or,
equivalently, the inversion of two matrices. For GEVM/PGEVM we always
need a symmetric (or hermitian) correlation function. If the latter is
not fully available, matrix Prony is a viable alternative.

9. The distinction between PGEVM and GPOF could be better
emphasized. The authors motivate and develop GEVM and then PGEVM for
the specific example of a two-point correlator. However, as noted in
section 2.5, in this case PGEVM and GPOF coincide (i.e. they specify
identical manipulations). In section 2.5 the authors also assert that
PGEVM is more general in that it can be applied to any sum of
exponentials. To make clear that PGEVM isn't simply a rediscovery of
GPOF, the authors could compare when the two methods are
applicable. (Specific examples may help; for example, the text
suggests that P(GEVM) can be applied to e.g. a three-point function
C^3pt(t,T) with t or T held fixed, while GPOF cannot.) 

We hope that this is, in the light of the changes we performed,
sufficiently clear now.

10. For "Exact sorting by eigenvectors", it's not obvious to me why
the product over volume elements with single vectors swapped out is a
better-motivated than e.g. a product over dots between the permuted
sets of eigenvectors like \prod_k |(v_k(\tilde{t}), v_{\eps(k)}(t))|,
which would also provide a definite order and be substantially cheaper
computationally. If the volume element method is standard, it's worth
providing a reference. Otherwise, some additional motivating
discussion would nice. 

To our knowledge the "exact sorting by eigenvectors"  using volume forms has not 
been published before. Therefore, we have added a brief description of the 
"product-over-scalarproducts" method including the argument that 
it uses less information (in general), which should give some additional 
motivation on why we introduced the volume form-based method:

" We remark that another, numerically cheaper method leading to a definite
  state assignment can be obtained by replacing the score function in
  Eq. 31 by

  \begin{equation}
   c_{\epsilon} = \prod_k \l| (v_k(\tilde{t}) \cdot 
  v_{\epsilon(k)}(t)) \r| \,.
  \end{equation}

  For a $2\times2$ problem both methods give identical results. 
  However, for the general $n\times n$ case with $n>2$ they are no longer 
  equivalent.  This is because the method based on Eq. 31 uses more information, 
  i.e. the individual score for each $\epsilon(k)$ entering the product on the 
  r.h.s. is computed against (n-1) vectors on the reference time-slice instead of 
  just a single vector as it is the case for the method based on the scalar 
  product."

11. The appendix on Gardner's method is solid work and an excellent
criticism of the method, but is somewhat orthogonal to the title and
the rest of the content of the paper. For visibility's sake, the
authors might benefit from advertising its presence in the abstract.

Thanks for pointing that out. We modified the abstract accordingly.
We originally decided to include the Gardner method for a broader overview on 
different methods, but decided to move it to the appendix as it is not a method 
we would recommend to use for the given problem.


==> hankel-paper/referee_report_1_epja.txt <==
Referee: 1

Comments to the Author
In their paper « On the generalised eigenvalue method and its relation to Prony and generalised pencil of function methods «  M. Fischer et al discuss about methods to extract the hadronic spectrum from 2-pt correlation functions. They examine in details the behaviour with time of the pollution from the excited states from the ground-state contribution to a correlator and its effective mass. They advocate the benefit of combining the Generalised Eigenvalue method to the Prony method of extraction by constructing the Hankel matrix made with the ground-state generalised eigenvalue, or the so-called principle correlator. The authors use toy models to compare  with theoretical expectations before applying the method to real lattice QCD data of the pion, the eta-eta’ system and the pi-pi I=1 scattering state.
The manuscript is pretty clear and it reports on a relevant subject. Therefore I recommend the paper to be published in EPJA after that the authors have addressed the following points:


1) In Figure 4, we do not see the data points for E_1 at short time, because the scale is very small, zoomed around E_0 \sim 0.45. A comment about the behaviour of E_1 in this time range, supposedly close to 0.6, is welcome. Moreover I would appreciate that the authors cite the paper by G. Bailas, B. Blossier and V. Morenas, « Some hadronic parameters of charmonia in Nf=2 lattice QCD », Eur.Phys.J.C 78 (2018) 12, 1018, 1803.09673 [hep-lat], in which a study of the pollution on an effective mass by an excited state competing with the backward contribution to a generalised eigenvalue was made.


2) In section 4, a comparison of the results for M_eff (n1=2) and \hat{M}_eff (n1=3) are done for the eta-eta’ system and the pi-pi I=1 scattering. Why do not you use the same n1? A remark on this point is welcome.


Referee: 2

Comments to the Author
There are a variety of preprocessing methods in common use in lattice QCD to reduce excited state contamination (or, more generally, to separate out different energy levels) in correlation functions before fitting. In this paper, the authors discuss three of them: the generalized eigenvalue method (GEVM), Prony's method ("classical Prony"), and the generalized pencil of functions (GPOF) method. The authors rephrase Prony's method as a generalized eigenvalue problem, which they dub the Prony GEVM (PGEVM), thereby demonstrating that all three of these methods are related. They go on to reapply a recent analysis of the asymptotic behavior of corrections to GEVM due to unaccounted-for excited states [0902.1265] to PGEVM and GPOF, which they check for PGEVM by applying it to both synthetic and lattice data. They propose a (possibly; see 1a below) novel approach "GEVM/PGEVM" for extracting the ground state energy from correlator data, wherein one first applies GEVM to a correlator matrix, then PGEVM to the resulting principle correlators to further remove excited states. They demonstrate the increased effectiveness of the GEVM/PGEVM by applying it to lattice data. In an appendix, they describe a different (Gardner's) method to extract energies from correlation functions, analyze its effectiveness by applying it to lattice data, and conclude that it is unsuitable for the task.

Overall, the paper is very strong. The proofs work, the numerical results are reproducible, the numerics support the findings, and the conclusions drawn by the authors are reasonable. Having all of these methods presented alongside each other and compared, clearly and concisely, is extremely valuable, and I plan on providing this as a first reference for students interested in these methods. The authors also deserve commendation for making code implementing their methods publicly available. However, there are a few issues that should be addressed before the paper is published.

1a. Most importantly: the authors advertise GEVM/PGEVM as a novel method and, in section 4.2, demonstrate its effectiveness in removing excited state contamination in real lattice data. However, GEVM/PGEVM and GPOF take identical inputs (a correlator matrix) and apply suspiciously similar manipulations. I found a case where they produce numerically identical output: I made a 2x2 synthetic correlator matrix (cf. eq 32, but with different coefficients for 00, 01=10, and 11) with five states. I applied GEVM with fixed t0=5, then PGEVM with n=2 and fixed dt=1 separately to each of the resulting principle correlators, producing four GEVM/PGEVM correlators. To apply GPOF I constructed a 4x4 Hankel matrix by tiling the original 2x2 correlator matrix, applying time shift 1 on the 01,10 blocks and 2 on the 11 block, then solved the GEVP with fixed dt=1 to produce four GPOF correlators. The outputs of the two methods matched exactly. I did not attempt a similar comparison on data with noise. When are these methods equivalent? If always, then GEVM/PGEVM is not novel. (Please note: if the method is not novel, it is still my opinion that this work is publishable after the other issues discussed here are addressed, as long as discussion of the method as novel is removed.)

1b. Assuming GEVM/PGEVM is not equivalent to GPOF: the two methods should be compared (around e.g. Figs 7, 9). It is not clear that GEVM/PGEVM will be more effective, as breaking the analysis into two steps reduces the amount of information simultaneously available. Does one require less statistics to be effective than another?

2. Equation 12 and the surrounding text, which defines Prony's method in its classical form, isn't quite correct. The matrix H in eq. 12 should be n x (n+1), i.e. the first n rows of the provided (n+1)x(n+1) matrix (compare with e.g. 0903.2990). As written, because one element of x is set to 1, H.x=0 is an overdetermined system of equations.

3. It is worth stating explicitly how/when classical Prony and PGEVM are equivalent. Looking at synthetic correlator data, I found that PGEVM with dt fixed yields numerically identical results to classical Prony. If there is some way to apply classical Prony that is equivalent to PGEVM varying dt, this should also be noted; if not, it should be noted that PGEVM is a generalization.

4. I had significant difficulty parsing equation 31, which defines the score function for eigenvalue permutations in the "Exact sorting by eigenvectors" algorithm, and had to refer to https://github.com/HISKP-LQCD/hadron/blob/master/R/gevp.R to figure it out. I believe the specified procedure is: start with the matrix of n reference eigenvectors (from timeslice \tilde{t}), and permute the columns according to \eps. For k=0...n-1, replace the kth column of the permuted reference matrix with the kth eigenvector from the current slice, then take the determinant. The score for the permutation is the product of the absolute values of the determinants for all k. If this is correct, the argument of the det in eq. 31 should be written like v_{\eps(0)}(\tilde{t}), ..., v_{\eps(k-1)}(\tilde{t}), v_k(t), v_{\eps(k+1)} ... v_{\eps(n-1)} rather than how it is currently (or alternately, permuting the position of the inserted column instead of the reference columns might be notationally cleaner). Whether or not I've interpreted this correctly, some additional description of this procedure in the text is merited (or a reference to another description of this method, if one exists).

5. While the "Sorting by minimal distance" algorithm is intuitively a reasonable thing to do and appears to produce sensible-looking results in practice, I have a few reservations about it that I believe merit adding some warnings to the text.
a. The paper should state explicitly how the parameter \xi was chosen for the results shown, even if it's by eye/hand from looking at a histogram/KDE of bootstrap samples.
b. The particular choice of parameter \xi will affect the result, and so introduces a systematic that should in principle be quantified by varying \xi. This is unnecessary for a methods paper, but it should be noted in case anyone wants to use this algorithm. (This is especially so if choosing \xi by eye from histograms/KDEs as the particular histogram bin width/KDE bandwidth used to make the plot will affect where the peak appears to be.)
c. This method could be victim to bias that sorting methods are not. For example, suppose you specify \xi to target the eigenvalues associated with the lowest peak in the bootstrap histogram. There may be some instances where the eigenvalue corresponding to the next peak up happens to be closer to \xi than the lowest eigenvalue. Such misidentifications will bias the estimate of the lowest eigenvalue upwards. Effects like this will be worse for harder-to-distinguish peaks.

6. In Tables 1--4 the authors compare the results of fits to correlators preprocessed using different methods, and use these comparisons to argue about the different methods' relative merits. In particular, they argue that certain methods admit longer fit ranges [t1,t2]. However, they do not discuss how they obtained these fit ranges, which undermines their point: why should we think of the fits with these particular fit ranges as comparable? The authors should describe how they obtained the provided fit ranges (even if it was by-eye identification of plateaus). And, although the errors on the extracted energies provide some measure of goodness-of-fit, it would also improve their argument to show that the chi^2/dof or Q for all fits in a table are comparable (especially if the plateaus were determined by eye).

7. Because GEVM/PGEVM can provide longer plateaus, the authors state that it leads to "higher confidence" in extracted energy levels. However, the only support they provide for this argument is showing fits with longer time ranges (see previous point). Without some quantitative measure of improvement, this is a psychological statement and phrasing like "significantly increases the confidence in the analysis" should be reworded to sound less quantitative. (Computing systematic errors to account for the different viable fit ranges for each correlator is an option, but that is likely beyond the scope of this methods paper.)



I have a few additional comments and suggestions that do not necessarily require revisions or responses, but might help make the paper stronger:

8. Can PGEVM be applied to multiple correlation functions as with matrix Prony (which the comment at the end of Section 2.2 appears to reference)? If so, this would further help distinguish GPOF and PGEVM and be a point in PGEVM's favor, as matrix Prony requires fewer correlators than GPOF.

9. The distinction between PGEVM and GPOF could be better emphasized. The authors motivate and develop GEVM and then PGEVM for the specific example of a two-point correlator. However, as noted in section 2.5, in this case PGEVM and GPOF coincide (i.e. they specify identical manipulations). In section 2.5 the authors also assert that PGEVM is more general in that it can be applied to any sum of exponentials. To make clear that PGEVM isn't simply a rediscovery of GPOF, the authors could compare when the two methods are applicable. (Specific examples may help; for example, the text suggests that P(GEVM) can be applied to e.g. a three-point function C^3pt(t,T) with t or T held fixed, while GPOF cannot.)

10. For "Exact sorting by eigenvectors", it's not obvious to me why the product over volume elements with single vectors swapped out is a better-motivated than e.g. a product over dots between the permuted sets of eigenvectors like \prod_k |(v_k(\tilde{t}), v_{\eps(k)}(t))|, which would also provide a definite order and be substantially cheaper computationally. If the volume element method is standard, it's worth providing a reference. Otherwise, some additional motivating discussion would nice.

11. The appendix on Gardner's method is solid work and an excellent criticism of the method, but is somewhat orthogonal to the title and the rest of the content of the paper. For visibility's sake, the authors might benefit from advertising its presence in the abstract.


==> hubbard-critical-coupling/data/Hubb_K1_Mu0_B0_L3x4_exact.txt <==
0	-15.5610	-15.2367	-15.3989	-15.0746
1	-12.8081	-12.6066	-12.6021	-12.2818
2	-10.5298	-10.3782	-10.2043	-9.8968
2.5	-9.5578	-9.4154	-9.1483	-8.8505
3	-8.6914	-8.5527	-8.1816	-7.8953
3.5	-7.9250	-7.7876	-7.2982	-7.0245
4	-7.2516	-7.1148	-6.4908	-6.2304
4.5	-6.6623	-6.5268	-5.7516	-5.5045
5	-6.1474	-6.0143	-5.0723	-4.8382
6	-5.3015	-5.1761	-3.8623	-3.6528


==> hubbard-critical-coupling/data/all_betas.csv <==
3 1 0.183939166188384 0.00586313524879106
4 1 0.104714095845434 0.00444611351266725
6 1 0.055697310593791 0.00537034132608425
8 1 0.0320212418061773 0.00237894105244386
10 1 0.021229183812473 0.00156448678528877
12 1 0.0135700588306667 0.00283260154700358
3 2 0.387872747828576 0.00554060258188206
4 2 0.236081825246027 0.00567351589166654
6 2 0.123422160642534 0.00809630974272933
8 2 0.067810621733598 0.00284941985625473
10 2 0.0443258958946235 0.00249881018234444
12 2 0.0187540336081306 0.0067638902077183
3 2.5 0.509144273364531 0.00708311576554947
4 2.5 0.337469862309583 0.00574622303688348
6 2.5 0.156405353425901 0.00730735198942463
8 2.5 0.0977633707815506 0.00305631193973361
10 2.5 0.0588474006717395 0.0033176153128037
12 2.5 0.0426531991082689 0.00390964578026089
3 3 0.663664703904658 0.0060418507717902
4 3 0.436304037552343 0.00579665777924158
6 3 0.246802946894989 0.00793139970548683
8 3 0.157144671112712 0.0032015693852105
10 3 0.101456132924551 0.00408856605821202
12 3 0.0717711494924974 0.00505539466739426
3 3.5 0.830395266931672 0.00742416664166566
4 3.5 0.569074897364761 0.00734808543039362
6 3.5 0.365964766076933 0.00788132192349986
8 3.5 0.239162577847572 0.00510345110555305
10 3.5 0.186675566639324 0.00463087401312118
12 3.5 0.128460028214217 0.00776350389113648
8 3.55 0.251551181689878 0.00522820219111651
10 3.55 0.202795362536493 0.0045890144158165
12 3.55 0.0994125219624497 0.0527172258600947
8 3.6 0.260494790075496 0.00458464133547774
10 3.6 0.200989518471339 0.00473268671738674
12 3.6 0.157368925997374 0.00436247537627894
8 3.65 0.274016186434294 0.00485222750901534
10 3.65 0.208869780132376 0.00642537192356135
12 3.65 0.145607632251169 0.0337258118104031
8 3.7 0.294741813111863 0.00381706628276997
10 3.7 0.222780410538617 0.00533519329720729
12 3.7 0.18209719225214 0.00787832203857174
8 3.75 0.301667561617118 0.00895253180246288
10 3.75 0.254951232608501 0.00738957675231876
12 3.75 0.206611413568072 0.0123077005287198
8 3.8 0.317946431806318 0.00508399429538961
10 3.8 0.252025614208876 0.00535208654346577
12 3.8 0.218868352914332 0.00564374674475252
8 3.85 0.342243538257698 0.00960932593288231
10 3.85 0.268899944131532 0.0125324960917501
12 3.85 0.20731979826351 0.0227580453238276
8 3.9 0.340692250931918 0.00540657666124106
10 3.9 0.294881105589864 0.00563736076094801
12 3.9 0.255434630714125 0.00675597184095222
8 3.95 0.388719351041269 0.00886396428131139
10 3.95 0.31049930890702 0.0135696408757727
12 3.95 0.300668042842523 0.0133909461416752
3 4 1.03076548279752 0.0118339299098895
4 4 0.761370604338679 0.00899124397118642
6 4 0.516823242912171 0.00919317196063041
8 4 0.385016464740719 0.00704801030754896
10 4 0.341257899514233 0.00720400586756881
12 4 0.264635004863897 0.0170797667750127
3 4.5 1.30280155711226 0.0128209636338612
4 4.5 1.02909895016262 0.0102571756955918
6 4.5 0.768433759474912 0.0110949675203304
8 4.5 0.646359936623085 0.0185984163837566
10 4.5 0.656789260157069 0.0170618764701926
12 4.5 0.485531736320925 0.0964262519576664
3 5 1.62571018059223 0.010746094830496
4 5 1.2950772068482 0.013560344943907
6 5 1.02501078472921 0.0173055545463695
8 5 1.11734286043585 0.0633400166229143
10 5 1.03390951732397 0.121150075253313
3 5.5 1.96786819136751 0.00940681984249407
6 5.5 1.53448683335338 0.0182987693275248


==> hubbard-critical-coupling/data/all_converged.txt <==
10 0	-1.538127e+01 -6.375109e-14 0	-15.2886 0.000572224 -0.000572224	2.000000e-02
11 0	-1.542480e+01 -3.023189e-14 0	-15.3178 8.98971e-06 -3.75309e-07	2.000000e-02
2 0	-1.130931e+01 -1.889139e-03 -0.00158	-11.2576 0.000156384 -0.171769	2.000000e-02
3 0	-1.323542e+01 4.185848e-17 -0.00051	-12.7304 6.06933e-10 -0.384819	2.000000e-02
4 0	-1.451600e+01 -2.281991e-06 0	-14.3849 0.00025403 4.086e-09	2.000000e-02
5 0	-1.497151e+01 -6.620615e-10 0	-14.7513 9.91811e-05 0	2.000000e-02
6 0	-1.506742e+01 -7.392828e-14 0	-14.9723 2.94942e-05 0	2.000000e-02
7 0	-1.518872e+01 -4.181945e-11 0	-15.1192 6.23281e-07 0	2.000000e-02
8 0	-1.526877e+01 -1.106754e-15 0	-15.1938 0 0	2.000000e-02
9 0	-1.533218e+01 6.120798e-13 0	-15.2473 2.19466e-10 -2.19501e-10	2.000000e-02
10 0	-1.538127e+01 -6.375109e-14 0	-15.2907 0 0	5E-2
11 0	-1.542480e+01 -3.023189e-14 0	-15.3175 9.97e-05 -0.0001	5E-2
2 0	-1.130931e+01 -1.889139e-03 -0.00158	-11.3053 3.24e-05 -0.04083	5E-2
3 0	-1.323542e+01 4.185848e-17 -0.00051	-12.969 1e-07 -6e-05	5E-2
4 0	-1.451600e+01 -2.281991e-06 0	-14.3069 -1e-06 0	5E-2
5 0	-1.497151e+01 -6.620615e-10 0	-14.6224 2e-07 0	5E-2
6 0	-1.506742e+01 -7.392828e-14 0	-14.9578 0 0	5E-2
7 0	-1.518872e+01 -4.181945e-11 0	-15.1192 5e-07 0	5E-2
8 0	-1.526877e+01 -1.106754e-15 0	-15.1983 1.51e-05 0	5E-2
9 0	-1.533218e+01 6.120798e-13 0	-15.2465 3.2e-06 0	5E-2
10 1	-1.263292e+01 -5.312023e-06 0	-12.4849 -7.96379e-08 7.96379e-08	2.000000e-02
11 1	-1.267537e+01 -9.004221e-10 0	-12.5233 2.77869e-07 0	2.000000e-02
2 1	-8.594863e+00 -6.734042e-07 -0.12076	-8.57558 -0.0143504 -3.92401e-10	2.000000e-02
3 1	-1.069545e+01 7.064473e-06 0	-10.17 -0.0777939 0	2.000000e-02
4 1	-1.195115e+01 -1.111611e-14 1e-05	-11.6 0.000295627 0	2.000000e-02
5 1	-1.220569e+01 -3.771692e-16 0	-11.9106 1.23374e-05 0	2.000000e-02
6 1	-1.244101e+01 -1.147693e-14 0	-12.1469 9.81891e-05 0	2.000000e-02
7 1	-1.253016e+01 -4.426320e-14 0	-12.3089 4.95183e-05 5.16985e-08	2.000000e-02
8 1	-1.255699e+01 2.186619e-14 0	-12.4054 1.97597e-12 0	2.000000e-02
9 1	-1.259511e+01 -4.522424e-15 1e-05	-12.4517 0.00013596 0	2.000000e-02
10 1	-1.263292e+01 -5.312023e-06 0	-12.4914 0 0	5E-2
11 1	-1.267537e+01 -9.004221e-10 0	-12.5237 7e-06 0	5E-2
2 1	-8.594863e+00 -6.734042e-07 -0.12076	-8.57431 -0.056631 0	5E-2
3 1	-1.069545e+01 7.064473e-06 0	-10.1619 -0.260153 0	5E-2
4 1	-1.195115e+01 -1.111611e-14 1e-05	-11.5281 -0.013177 0	5E-2
5 1	-1.220569e+01 -3.771692e-16 0	-11.9288 2.3e-06 0	5E-2
6 1	-1.244101e+01 -1.147693e-14 0	-12.1759 0 0	5E-2
7 1	-1.253016e+01 -4.426320e-14 0	-12.3097 0 0	5E-2
8 1	-1.255699e+01 2.186619e-14 0	-12.401 0 0	5E-2
9 1	-1.259511e+01 -4.522424e-15 1e-05	-12.4521 4.6e-06 0	5E-2
10 2.5	-9.446569e+00 -1.402194e-13 0	-9.04274 3.99786e-05 0	2.000000e-02
11 2.5	-9.459537e+00 6.662466e-14 0	-9.07326 4.44841e-06 0	2.000000e-02
2 2.5	-5.424497e+00 -1.683094e-07 -0.06757	-5.3048 -0.0758846 2.47682e-08	2.000000e-02
3 2.5	-7.727667e+00 -1.172320e-05 0	-6.80666 0.00682672 0	2.000000e-02
4 2.5	-8.991103e+00 1.255631e-07 0	-8.18621 0.000162771 0	2.000000e-02
5 2.5	-9.134724e+00 2.600767e-13 0	-8.58718 0.000960783 0	2.000000e-02
6 2.5	-9.297556e+00 -2.658984e-14 0	-8.74308 7.9108e-05 0	2.000000e-02
7 2.5	-9.375624e+00 -7.908951e-14 0	-8.8567 6.43341e-05 0	2.000000e-02
8 2.5	-9.399201e+00 -1.766391e-13 0	-8.94509 6.88728e-07 6.92603e-07	2.000000e-02
9 2.5	-9.415799e+00 -1.125853e-13 0	-8.99499 9.99201e-16 0	2.000000e-02
10 2.5	-9.446569e+00 -1.402194e-13 0	-9.04466 0.0009376 0.00094	5E-2
11 2.5	-9.459537e+00 6.662466e-14 0	-9.0723 1e-07 0	5E-2
2 2.5	-5.424497e+00 -1.683094e-07 -0.06757	-5.30075 -0.210104 0	5E-2
3 2.5	-7.727667e+00 -1.172320e-05 0	-6.88546 -0.269005 0	5E-2
4 2.5	-8.991103e+00 1.255631e-07 0	-8.29271 6.26e-05 0	5E-2
5 2.5	-9.134724e+00 2.600767e-13 0	-8.58608 1.62e-05 0	5E-2
6 2.5	-9.297556e+00 -2.658984e-14 0	-8.75538 1e-07 0	5E-2
7 2.5	-9.375624e+00 -7.908951e-14 0	-8.85679 2e-07 0	5E-2
8 2.5	-9.399201e+00 -1.766391e-13 0	-8.94821 0 0	5E-2
9 2.5	-9.415799e+00 -1.125853e-13 0	-9.00019 2e-07 0	5E-2
10 2	-1.038713e+01 2.149320e-13 4e-05	-10.0954 1.48633e-05 0	2.000000e-02
11 2	-1.041885e+01 -2.133970e-14 0	-10.1283 9.99201e-16 0	2.000000e-02
2 2	-6.369865e+00 -5.833776e-09 -0.09655	-6.29943 -0.0499886 2.50004e-11	2.000000e-02
3 2	-8.605178e+00 2.037125e-04 0	-7.96707 0.00697917 0	2.000000e-02
4 2	-9.907736e+00 6.367214e-08 0	-9.32155 0.000147069 0	2.000000e-02
5 2	-1.007378e+01 4.141845e-12 0	-9.61979 0.000425559 0	2.000000e-02
6 2	-1.024130e+01 7.002038e-14 0	-9.783 8.53553e-05 0	2.000000e-02
7 2	-1.032158e+01 -4.267420e-15 0	-9.91572 3.02079e-05 5.91299e-10	2.000000e-02
8 2	-1.034215e+01 -6.733416e-14 0	-9.98294 3.23095e-10 0	2.000000e-02
9 2	-1.036444e+01 -2.588988e-13 3e-05	-10.0552 7.89661e-05 0	2.000000e-02
10 2	-1.038713e+01 2.149320e-13 4e-05	-10.0896 1e-07 0	5E-2
11 2	-1.041885e+01 -2.133970e-14 0	-10.1292 4e-07 0	5E-2
2 2	-6.369865e+00 -5.833776e-09 -0.09655	-6.29625 -0.149702 0	5E-2
3 2	-8.605178e+00 2.037125e-04 0	-7.96661 5.07e-05 0	5E-2
4 2	-9.907736e+00 6.367214e-08 0	-9.31973 3.9e-06 0	5E-2
5 2	-1.007378e+01 4.141845e-12 0	-9.61851 1.57e-05 0	5E-2
6 2	-1.024130e+01 7.002038e-14 0	-9.81166 3e-07 0	5E-2
7 2	-1.032158e+01 -4.267420e-15 0	-9.91558 0 0	5E-2
8 2	-1.034215e+01 -6.733416e-14 0	-9.9901 0 0	5E-2
9 2	-1.036444e+01 -2.588988e-13 3e-05	-10.0555 1e-07 0	5E-2
10 3.5	-7.848330e+00 -7.530043e-12 0	-7.2001 1.97627e-05 6.1779e-09	2.000000e-02
11 3.5	-7.858769e+00 -3.082299e-11 0	-6.46986 0.454403 0.490528	2.000000e-02
2 3.5	-3.929831e+00 -2.044735e-06 -2e-05	-3.3433 -0.682449 0.1351	2.000000e-02
3 3.5	-5.625249e+00 3.109318e-14 -4e-05	-4.88136 -0.14346 0	2.000000e-02
4 3.5	-7.510127e+00 9.000618e-09 0	-6.47965 0.000627706 0	2.000000e-02
5 3.5	-7.562728e+00 2.202058e-14 0	-6.78432 0.000416777 3.05937e-07	2.000000e-02
6 3.5	-7.709801e+00 4.065498e-14 0	-6.92139 6.77613e-05 0	2.000000e-02
7 3.5	-7.782225e+00 2.077889e-11 0	-7.02821 5.01716e-05 1.986e-10	2.000000e-02
8 3.5	-7.822712e+00 -8.631897e-14 0	-7.08706 6.3793e-08 6.38056e-08	2.000000e-02
9 3.5	-7.834827e+00 -2.250908e-13 0	-7.16015 2.89116e-06 0	2.000000e-02
10 3.5	-7.848330e+00 -7.530043e-12 0	-6.85416 0.230961 0.17854	5E-2
11 3.5	-7.858769e+00 -3.082299e-11 0	-7.03247 0.103331 0.15415	5E-2
2 3.5	-3.929831e+00 -2.044735e-06 -2e-05	-3.62468 -0.623771 0.09106	5E-2
3 3.5	-5.625249e+00 3.109318e-14 -4e-05	-4.87194 -0.422455 0	5E-2
4 3.5	-7.510127e+00 9.000618e-09 0	-6.47879 -0.000241 0	5E-2
5 3.5	-7.562728e+00 2.202058e-14 0	-6.78624 1.39e-05 0	5E-2
6 3.5	-7.709801e+00 4.065498e-14 0	-6.90339 3.4e-06 0	5E-2
7 3.5	-7.782225e+00 2.077889e-11 0	-7.02854 2e-07 0	5E-2
8 3.5	-7.822712e+00 -8.631897e-14 0	-7.0947 0 0	5E-2
9 3.5	-7.834827e+00 -2.250908e-13 0	-7.16035 0 0	5E-2
10 3	-8.597888e+00 -4.664585e-13 0	-8.07973 1.95896e-05 0	2.000000e-02
11 3	-8.610842e+00 -2.240725e-13 0	-8.10651 0 0	2.000000e-02
2 3	-4.603202e+00 -1.647635e-06 0.01715	-4.40638 -0.254043 0.0960681	2.000000e-02
3 3	-6.599760e+00 -1.780997e-14 -2e-05	-5.82023 -0.145135 0	2.000000e-02
4 3	-8.177590e+00 3.096328e-07 0	-7.30728 -0.104745 0	2.000000e-02
5 3	-8.226445e+00 -3.687328e-14 1e-05	-7.64505 0.000440108 0	2.000000e-02
6 3	-8.455080e+00 -2.171180e-14 0	-7.79821 7.35472e-05 0	2.000000e-02
7 3	-8.530686e+00 2.824796e-12 0	-7.90076 5.5863e-05 0	2.000000e-02
8 3	-8.565903e+00 1.715815e-14 0	-7.97777 1.17078e-05 1.379e-09	2.000000e-02
9 3	-8.581322e+00 -3.172462e-14 0	-8.03131 2.35748e-06 0	2.000000e-02
10 3	-8.597888e+00 -4.664585e-13 0	-8.07774 0 0	5E-2
11 3	-8.610842e+00 -2.240725e-13 0	-8.10704 0 0	5E-2
2 3	-4.603202e+00 -1.647635e-06 0.01715	-4.40021 -0.497685 0.10542	5E-2
3 3	-6.599760e+00 -1.780997e-14 -2e-05	-5.85238 -0.336323 0	5E-2
4 3	-8.177590e+00 3.096328e-07 0	-7.28847 -6e-06 0	5E-2
5 3	-8.226445e+00 -3.687328e-14 1e-05	-7.6442 1.94e-05 0	5E-2
6 3	-8.455080e+00 -2.171180e-14 0	-7.78831 1e-07 0	5E-2
7 3	-8.530686e+00 2.824796e-12 0	-7.90097 2e-07 0	5E-2
8 3	-8.565903e+00 1.715815e-14 0	-7.97824 3.46e-05 3e-05	5E-2
9 3	-8.581322e+00 -3.172462e-14 0	-8.03173 2e-07 0	5E-2
10 4.5	-6.607541e+00 -1.009297e-13 0	-3.76 1.97673 -3.62081	2.000000e-02
11 4.5	-6.617060e+00 -2.081425e-13 0	-4.37098 -1.5809 -9.49988	2.000000e-02
2 4.5	-2.037180e+00 7.783155e-08 0	-0.939405 -1.58836 0	2.000000e-02
3 4.5	-4.418330e+00 -1.562587e-11 -2e-05	-3.4976 -0.0732789 0	2.000000e-02
4 4.5	-6.340446e+00 6.592648e-08 0	-5.02969 0.00122376 0	2.000000e-02
5 4.5	-6.413158e+00 -4.438368e-11 0	-5.2741 5.68139e-05 0	2.000000e-02
6 4.5	-6.480887e+00 -2.790823e-14 0	-5.39729 5.25821e-05 0	2.000000e-02
7 4.5	-6.546749e+00 -4.883695e-11 0	-5.47801 -0.00312456 0	2.000000e-02
8 4.5	-6.594726e+00 -4.124904e-13 0	-5.55812 3.22783e-07 5.30065e-12	2.000000e-02
9 4.5	-6.599064e+00 -3.520448e-14 0	9.41178 -0.671892 -29.9217	2.000000e-02
10 4.5	-6.607541e+00 -1.009297e-13 0	2.41457 2.08433 -18.0256	5E-2
11 4.5	-6.617060e+00 -2.081425e-13 0	-19.3678 13.3318 18.3076	5E-2
2 4.5	-2.037180e+00 7.783155e-08 0	-1.69491 -1.0295 0.1035	5E-2
3 4.5	-4.418330e+00 -1.562587e-11 -2e-05	-3.40065 -1.04849 0	5E-2
4 4.5	-6.340446e+00 6.592648e-08 0	-5.02768 -0.02334 0	5E-2
5 4.5	-6.413158e+00 -4.438368e-11 0	-5.24722 -0.114743 0	5E-2
6 4.5	-6.480887e+00 -2.790823e-14 0	-5.40608 2e-07 0	5E-2
7 4.5	-6.546749e+00 -4.883695e-11 0	-5.47955 -0.007136 0	5E-2
8 4.5	-6.594726e+00 -4.124904e-13 0	-5.5653 0 0	5E-2
9 4.5	-6.599064e+00 -3.520448e-14 0	0.962897 0.670341 -8.80351	5E-2
10 4	-7.189788e+00 -1.762473e-11 0	7.9712 1.40219 -21.0103	2.000000e-02
11 4	-7.195025e+00 -2.657681e-11 0	-7.34297 0.675974 -2.03546	2.000000e-02
2 4	-2.294828e+00 1.340325e-07 0	-2.31672 -0.903641 0	2.000000e-02
3 4	-5.090154e+00 -3.577326e-10 -2e-05	-4.29146 0.00250909 0	2.000000e-02
4 4	-6.886704e+00 2.158879e-08 0	-5.73108 0.000516399 0	2.000000e-02
5 4	-6.974328e+00 -6.862751e-09 0	-5.99641 0.000755599 0	2.000000e-02
6 4	-7.053081e+00 -1.110709e-13 0	-6.12242 4.82997e-05 0	2.000000e-02
7 4	-7.123710e+00 6.662508e-10 0	-6.23421 5.34339e-05 0	2.000000e-02
8 4	-7.168563e+00 -1.340403e-13 0	-6.2965 4.2945e-06 6.99499e-10	2.000000e-02
9 4	-7.176572e+00 -6.502784e-14 0	-6.35701 3.41426e-09 1.28804e-06	2.000000e-02
10 4	-7.189788e+00 -1.762473e-11 0	5.45148 0.766101 -15.5272	5E-2
11 4	-7.195025e+00 -2.657681e-11 0	5.02286 0.907144 -16.6481	5E-2
2 4	-2.294828e+00 1.340325e-07 0	-2.70607 -1.34804 0.16587	5E-2
3 4	-5.090154e+00 -3.577326e-10 -2e-05	-4.02468 -0.79826 0	5E-2
4 4	-6.886704e+00 2.158879e-08 0	-5.73022 -0.002606 0	5E-2
5 4	-6.974328e+00 -6.862751e-09 0	-5.97925 -0.005519 0	5E-2
6 4	-7.053081e+00 -1.110709e-13 0	-6.12955 4e-07 0	5E-2
7 4	-7.123710e+00 6.662508e-10 0	-6.23458 5e-07 0	5E-2
8 4	-7.168563e+00 -1.340403e-13 0	-6.28991 0 0	5E-2
9 4	-7.176572e+00 -6.502784e-14 0	-6.34002 0 0.0401	5E-2
10 5	-6.102754e+00 -3.875025e-14 0	1.00105 0.815179 -12.2158	2.000000e-02
11 5	-6.111058e+00 -1.419698e-14 0	-2.71475 0.548961 1.12075	2.000000e-02
2 5	-1.408484e+00 1.551023e-08 0	-0.589509 -1.5638 0	2.000000e-02
3 5	-4.038144e+00 -3.833436e-11 -1e-05	-2.92988 -0.184831 0	2.000000e-02
4 5	-5.861721e+00 2.043996e-08 0	-4.3848 0.00334329 0	2.000000e-02
5 5	-5.914148e+00 -3.647321e-09 0	-4.60395 0.000441471 2.569e-10	2.000000e-02
6 5	-5.980760e+00 -5.922346e-14 0	-4.74309 0.00165811 0	2.000000e-02
7 5	-6.041936e+00 -1.305677e-12 0	-4.8386 0.000393614 0	2.000000e-02
8 5	-6.091815e+00 -8.413279e-13 0	-4.8926 4.71718e-08 2.48992e-11	2.000000e-02
9 5	-6.095425e+00 -6.323414e-14 0	5.01359 2.53102 -17.4948	2.000000e-02
10 5	-6.102754e+00 -3.875025e-14 0	2.83122 0.906499 -13.6584	5E-2
11 5	-6.111058e+00 -1.419698e-14 0	-2.70188 0.0005155 0.92059	5E-2
2 5	-1.408484e+00 1.551023e-08 0	-0.996453 -1.54087 0	5E-2
3 5	-4.038144e+00 -3.833436e-11 -1e-05	-2.83659 -1.2599 0	5E-2
4 5	-5.861721e+00 2.043996e-08 0	-4.31696 -1.2023 0	5E-2
5 5	-5.914148e+00 -3.647321e-09 0	-4.5953 -0.260221 0.00041	5E-2
6 5	-5.980760e+00 -5.922346e-14 0	-4.73243 -1e-06 0	5E-2
7 5	-6.041936e+00 -1.305677e-12 0	-4.8392 -1.6e-05 0	5E-2
8 5	-6.091815e+00 -8.413279e-13 0	-4.89349 0 0	5E-2
9 5	-6.095425e+00 -6.323414e-14 0	-0.121194 1.51737 -8.26477	5E-2
10 6	-5.270168e+00 7.188694e-15 0	4.03764 -0.153801 -5.85152	2.000000e-02
11 6	-5.277142e+00 -1.885159e-13 0	-1.57068 0.528822 0.924338	2.000000e-02
2 6	-1.170055e+00 1.853808e-09 0	0.0633436 -1.92324 0	2.000000e-02
3 6	-3.434515e+00 -2.983408e-10 0	-1.91875 -0.201915 0	2.000000e-02
4 6	-5.071017e+00 1.875956e-09 0	-3.24202 -0.309991 0	2.000000e-02
5 6	-5.111700e+00 9.081538e-14 0	-3.44291 -0.143275 9.09053e-05	2.000000e-02
6 6	-5.157372e+00 -1.063663e-12 0	-3.55164 0.000107831 0.00030606	2.000000e-02
7 6	-5.211511e+00 -2.036045e-14 0	-3.64669 -4.578e-05 4.445e-10	2.000000e-02
8 6	-5.262254e+00 -4.153431e-13 0	-0.265254 0.817141 -8.27016	2.000000e-02
9 6	-5.264505e+00 -2.259651e-14 0	-6.45863 -1.54397 -6.58714	2.000000e-02
10 6	-5.270168e+00 7.188694e-15 0	-1.82549 0.519581 0.90877	5E-2
11 6	-5.277142e+00 -1.885159e-13 0	-1.64737 -0.108986 1.07807	5E-2
2 6	-1.170055e+00 1.853808e-09 0	-0.249334 -2.00523 0	5E-2
3 6	-3.434515e+00 -2.983408e-10 0	-1.7317 -1.06783 0	5E-2
4 6	-5.071017e+00 1.875956e-09 0	-3.19829 -1.0949 0	5E-2
5 6	-5.111700e+00 9.081538e-14 0	-3.43275 -0.52586 0	5E-2
6 6	-5.157372e+00 -1.063663e-12 0	-3.53891 -2.4e-05 0	5E-2
7 6	-5.211511e+00 -2.036045e-14 0	-3.64335 -0.007825 0	5E-2
8 6	-5.262254e+00 -4.153431e-13 0	-2.20334 0.275072 -4.92678	5E-2
9 6	-5.264505e+00 -2.259651e-14 0	-0.445053 0.810648 -7.91412	5E-2


==> hubbard-critical-coupling/data/b_10.csv <==
1 0.021229183812473 0.00156448678528877 0.810853735152436 0.104077764866162
1 0.0212291848893869 0.00156448670867856 0.810853650753919 0.104077764507433
2.5 0.0588474006717395 0.0033176153128037 6.86033501256798 0.513741449720667
2.5 0.0588474003578906 0.00331761533090579 6.86033518631014 0.513741450680892
2 0.0443258958946235 0.00249881018234444 4.06312766612609 0.315398059028682
2 0.0443258975772238 0.00249881009717533 4.06312759803979 0.315398059396369
3.55 0.202795362536493 0.0045890144158165 23.4626258913205 2.26732339939925
3.55 0.202795362831936 0.00458901440977001 23.4626255978579 2.26732339742502
3.5 0.186675566639324 0.00463087401312118 21.5456170129225 1.85936834923314
3.5 0.186675567691072 0.0046308739901233 21.5456165831271 1.85936834817697
3.65 0.208869780132376 0.00642537192356135 31.7679671120353 3.03217837925568
3.65 0.208869779665966 0.00642537193703204 31.7679674710126 3.0321783815685
3.6 0.200989518471339 0.00473268671738674 27.2497084887966 2.17835670272951
3.6 0.200989519204036 0.00473268670162818 27.249708054798 2.17835670117471
3.75 0.254951232608501 0.00738957675231876 36.1699502134649 3.77429969145215
3.75 0.254951232706942 0.00738957675331842 36.1699505495386 3.77429969456907
3.7 0.222780410538617 0.00533519329720729 30.2896554371227 2.51028129621902
3.7 0.222780410084914 0.00533519330735568 30.2896556941199 2.51028129733795
3.85 0.268899944131532 0.0125324960917501 52.1301046848045 7.1388125536813
3.85 0.268899944799423 0.0125324960619722 52.1301039636167 7.13881254747836
3.8 0.252025614208876 0.00535208654346577 39.9397862120346 3.16981245230728
3.8 0.252025614761181 0.00535208653240552 39.9397857727764 3.16981244994393
3.95 0.31049930890702 0.0135696408757727 60.1801294683891 8.06990754740731
3.95 0.310499310422115 0.0135696408210851 60.1801280295768 8.06990754372255
3.9 0.294881105589864 0.00563736076094801 40.6691169695012 4.08636958675737
3.9 0.29488110597833 0.00563736075339746 40.669116021054 4.08636958048691
3 0.101456132924551 0.00408856605821202 11.5326970265368 0.881567827978972
3 0.101456132698612 0.00408856606691866 11.5326971350401 0.88156782834996
4.5 0.656789260157069 0.0170618764701926 107.050168869509 19.7269887798802
4.5 0.656789444960291 0.0170618720452902 107.050147900231 19.7269880166012
4 0.341257899514233 0.00720400586756881 47.586374676982 4.82400650640461
4 0.341257899637518 0.00720400586285119 47.586374064425 4.82400650231268
5 1.03390951732397 0.121150075253313 89.2845356124953 155.57650522381


==> hubbard-critical-coupling/data/b_12.csv <==
1 0.0135700588306667 0.00283260154700358 0.976132983634412 0.146132187005755
1 0.013570051008777 0.00283260312596362 0.976133248320624 0.146132187989741
2.5 0.0426531991082689 0.00390964578026089 7.10710596935486 0.550670532778325
2.5 0.0426532003011144 0.00390964567718182 7.10710588155141 0.550670532804804
2 0.0187540336081306 0.0067638902077183 4.07385944499972 0.376284596470247
2 0.0187540234818332 0.00676389377334818 4.07385975040233 0.37628459585594
3.55 0.0994125219624497 0.0527172258600947 53.0800773469102 5.75329672154031
3.5 0.128460028214217 0.00776350389113648 36.8935102200835 2.27110954886014
3.5 0.128460027808206 0.0077635039170897 36.893510467694 2.27110955093712
3.65 0.145607632251169 0.0337258118104031 54.0251044642033 8.08209042007563
3.6 0.157368925997374 0.00436247537627894 35.4321427813418 1.68478823672004
3.6 0.157368925523068 0.00436247538840347 35.4321430648794 1.68478823784363
3.75 0.206611413568072 0.0123077005287198 56.3840400649767 4.89129341977402
3.75 0.206611414194418 0.0123077005032826 56.3840398893841 4.89129342216082
3.7 0.18209719225214 0.00787832203857174 45.3451769399828 2.58956823286901
3.7 0.182097193425514 0.0078783219918073 45.3451764911121 2.58956823217555
3.85 0.20731979826351 0.0227580453238276 83.2803381364859 8.27380886031644
3.85 0.207319797827349 0.0227580453655833 83.2803384578488 8.2738088609903
3.8 0.218868352914332 0.00564374674475252 47.6041647486266 2.80063139992169
3.8 0.218868354433034 0.00564374670922135 47.6041635892962 2.80063139562643
3.95 0.300668042842523 0.0133909461416752 61.795611049396 9.41526736965212
3.95 0.300668042614389 0.0133909461515273 61.7956113573331 9.41526737283579
3.9 0.255434630714125 0.00675597184095222 60.2068707104479 4.02758311448544
3.9 0.25543463143178 0.00675597182464587 60.2068700475986 4.02758311204562
3 0.0717711494924974 0.00505539466739426 14.9432595362677 1.01299081908308
3 0.0717711490249884 0.0050553946942564 14.9432595361602 1.01299081815342
4.5 0.485531736320925 0.0964262519576664 242.022996932011 60.3363099424439
4 0.264635004863897 0.0170797667750127 88.7543049195703 7.8748018586699
4 0.264635003877773 0.0170797668260741 88.7543055416776 7.8748018576213


==> hubbard-critical-coupling/data/b_3.csv <==
1 0.183939166188384 0.00586313524879106 5.7144816338092 3.19550159315731
1 0.183939162096759 0.00586313535349967 5.71448377806925 3.19550162781648
2.5 0.509144273364531 0.00708311576554947 24.4479855235911 8.52157727527547
2.5 0.509144274862517 0.00708311574950253 24.4479830050227 8.52157725553298
2 0.387872747828576 0.00554060258188206 5.52525471074701 5.15106784008756
2 0.387872742292184 0.00554060265516465 5.52526797851459 5.15106796132774
3.5 0.830395266931672 0.00742416664166566 12.3106691054454 14.3589532280926
3.5 0.830395262572308 0.0074241666807132 12.3106937876274 14.3589533010566
3 0.663664703904658 0.0060418507717902 -9.9950503499691 8.0286339818227
3 0.6636647009581 0.00604185079614828 -9.99504548609667 8.02863400760258
4.5 1.30280155711226 0.0128209636338612 -3.66051364644561 29.5784419367947
4.5 1.30280161146345 0.0128209631207641 -3.6607354213485 29.5784415228781
4 1.03076548279752 0.0118339299098895 -3.83135766932449 28.7775099373777
4 1.03076570981177 0.0118339272315206 -3.83241629463015 28.7775041192085
5.5 1.96786819136751 0.00940681984249407 -41.3362662945789 46.6667338383035
5.5 1.96786819464675 0.00940681983421068 -41.3363084077811 46.6667337588998
5 1.62571018059223 0.010746094830496 80.3941441102265 45.7064704345178
5 1.62571018193724 0.0107460948283948 80.3941050937082 45.7064703117186


==> hubbard-critical-coupling/data/b_4.csv <==
1 0.104714095845434 0.00444611351266725 0.427149851683757 1.5696030934582
1 0.104714094017802 0.0044461135773177 0.427150948533112 1.56960312691538
2.5 0.337469862309583 0.00574622303688348 -2.85388753226956 4.77781170742905
2.5 0.33746986347789 0.00574622301552927 -2.85388342857115 4.7778117484017
2 0.236081825246027 0.00567351589166654 -0.0407877405171158 2.7738818855784
2 0.236082036078503 0.00567351147310512 -0.0410941066636977 2.77387757234609
3.5 0.569074897364761 0.00734808543039362 16.3807804066637 10.5135086362805
3 0.436304037552343 0.00579665777924158 20.5776501201389 7.5489289792531
3 0.436304037552343 0.00579665777921663 20.5776501201389 7.54892897903287
4.5 1.02909895016262 0.0102571756955918 -21.1158118640073 25.5158781568715
4.5 1.02909894582545 0.0102571757298649 -21.115790295352 25.5158783353857
4 0.761370604338679 0.00899124397118642 39.6862602443214 16.2670916560867
4 0.761370575396033 0.00899124430117989 39.6862592814216 16.267091708538
5 1.2950772068482 0.013560344943907 17.3045788382421 35.7684161068662
5 1.2950772068482 0.0135603449420827 17.3045788382421 35.7684161068567


==> hubbard-critical-coupling/data/b_6.csv <==
1 0.055697310593791 0.00537034132608425 1.02783089141129 0.580822202710077
1 0.0556973099421552 0.00537034137830097 1.02783101048146 0.580822204694302
2.5 0.156405353425901 0.00730735198942463 8.15606402722518 2.67902112112665
2.5 0.156405352729281 0.00730735201445411 8.15606442204948 2.6790211253435
2 0.123422160642534 0.00809630974272933 2.16314099064338 2.68347451807808
2 0.123422162849463 0.00809630957829444 2.16313932707895 2.6834744854082
3.5 0.365964766076933 0.00788132192349986 12.7417032852187 6.09034864026443
3.5 0.365964770763476 0.00788132183955412 12.7416987009734 6.09034859763359
3 0.246802946894989 0.00793139970548683 5.81259142042027 4.66522377390189
3 0.246802948195155 0.00793139967209185 5.8125900661841 4.66522375382907
4.5 0.768433759474912 0.0110949675203304 42.0331028388635 23.1008049373228
4.5 0.768433755025712 0.011094967570252 42.0331114981171 23.1008050305018
4 0.516823242912171 0.00919317196063041 12.0553317879406 9.2197053500068
4 0.516823244944096 0.00919317193210618 12.0553305162244 9.21970534442478
5.5 1.53448683335338 0.0182987693275248 191.914844238388 58.4325413165709
5.5 1.53448683294761 0.0182987693169437 191.914817963138 58.4325411398885
5 1.02501078472921 0.0173055545463695 150.32643738485 26.632986373024
5 1.02501080130788 0.0173055543913932 150.326432635664 26.6329863530646


==> hubbard-critical-coupling/data/b_8.csv <==
1 0.0320212418061773 0.00237894105244386 0.593607167766486 0.221882594567922
1 0.0320212419268454 0.00237894104412402 0.59360715589698 0.221882594356946
2.5 0.0977633707815506 0.00305631193973361 6.09454769315268 0.923475359213989
2.5 0.0977633709364699 0.0030563119341817 6.09454750138835 0.92347535690599
2 0.067810621733598 0.00284941985625473 2.87107452228492 0.612262500052933
2 0.0678106219351145 0.00284941984677281 2.8710743859189 0.612262498186133
3.55 0.251551181689878 0.00522820219111651 16.0738923070243 3.29232873894369
3.55 0.251551183046975 0.00522820216808056 16.073890969989 3.29232872897703
3.5 0.239162577847572 0.00510345110555305 20.6242876028863 2.57690666021429
3.5 0.239162577403059 0.00510345111461231 20.6242878202333 2.57690666159811
3.65 0.274016186434294 0.00485222750901534 15.6669808989209 3.30121455919296
3.65 0.274016181273526 0.00485222758889343 15.6669863761868 3.3012145955769
3.6 0.260494790075496 0.00458464133547774 16.2323597517582 2.8832205313007
3.6 0.260494790319946 0.0045846413318534 16.2323595354055 2.88322052989797
3.75 0.301667561617118 0.00895253180246288 24.4600994065439 5.57425404176669
3.75 0.301667560697896 0.0089525318272336 24.4601003014428 5.57425404784973
3.7 0.294741813111863 0.00381706628276997 20.6432218682335 2.85434561739958
3.7 0.294741815256663 0.00381706625887302 20.6432196343495 2.85434560680039
3.85 0.342243538257698 0.00960932593288231 24.8516031326155 5.89315194228673
3.85 0.342243537244742 0.00960932595714427 24.8516036389167 5.89315194296998
3.8 0.317946431806318 0.00508399429538961 25.3879521343185 3.91423682921174
3.8 0.31794643254198 0.00508399428321063 25.3879509134712 3.91423682210233
3.95 0.388719351041269 0.00886396428131139 25.0607461864918 6.56790966554141
3.95 0.388719347289361 0.0088639643408209 25.0607493565686 6.56790967133361
3.9 0.340692250931918 0.00540657666124106 35.2006809372925 3.94298660231454
3.9 0.34069225086095 0.00540657666169164 35.2006809034039 3.94298660158365
3 0.157144671112712 0.0032015693852105 6.26076238299402 1.77448091936365
3 0.157144671713535 0.00320156937372685 6.26076162854342 1.77448091007141
4.5 0.646359936623085 0.0185984163837566 106.789741391059 19.4016404156538
4.5 0.646359936623085 0.0185984163857883 106.789741391059 19.4016404175826
4 0.385016464740719 0.00704801030754896 49.6476431438822 6.17021315681777
4 0.385016465266106 0.00704801030088256 49.647642501405 6.17021315420146
5 1.11734286043585 0.0633400166229143 121.992754468174 85.8934832578678
5 1.11734286356503 0.063340016474433 121.992751611272 85.8934832388073


==> hubbard-critical-coupling/pics/l_102_t_64_u_10_m_0_new.csv <==

 ** Result of effective mass analysis **

no. measurements	=	 87 
type	=	 log 
boot.R	=	 1500 
boot.l	=	 1 
Time extend	=	 64 
NA count in fitted bootstrap samples:	 0 ( 0 %)
NAs replaced in fit: TRUE 
time range from 16  to  46 
No correlation functions 1 
correlated fit	=	 FALSE 
m	=	 0.00850308 
dm	=	 7.974489e-06 
chisqr	=	 86.73365 
dof	=	 30 
chisqr/dof=	 2.891122 
Quality of the fit (p-value): 2.035766e-07 
[[1]]
NULL



==> hubbard-critical-coupling/pics/l_102_t_64_u_10_m_0_old.csv <==

 ** Result of effective mass analysis **

no. measurements	=	 89 
type	=	 log 
boot.R	=	 1500 
boot.l	=	 1 
Time extend	=	 64 
NA count in fitted bootstrap samples:	 0 ( 0 %)
NAs replaced in fit: TRUE 
time range from 16  to  46 
No correlation functions 1 
correlated fit	=	 FALSE 
m	=	 0.008501685 
dm	=	 7.694237e-06 
chisqr	=	 182.4094 
dof	=	 30 
chisqr/dof=	 6.080315 
Quality of the fit (p-value): 0 
[[1]]
NULL



==> hubbard-critical-coupling/proofs/2020-11-24/reply.txt <==
B - Physical Review B
Issue/Batch: 11_24_20
Article ID: BT14136

Dear Author,

We acknowledge the corrections below for your forthcoming article BT14136. 
Unless you have requested another set of proofs, or we deem one to be necessary, 
your article will be published shortly.

Questions:
1. Ref. 40 is still preprint only, no updating needed.
2. Ref. 44 can be removed (including the citation p.2, right column, l. 181), as 
we cite the published paper Ref. 43.
3. Ref. 56 is a preprint only, arXiv:cond-mat/0505194.
4. The missing "page number" should be "A132".
Q: Ref. 41 is correct, though the DOI apparently missing: 10.22323/1.139.0056
Same for Ref. 26, DOI: 10.22323/1.256.0244

The provided ORCID identifier are correct. Lähde's identifier is 
0000-0003-3251-1035. Urbach's identifier is 0000-0003-1412-7582.

p. 1, left, ll. 33f: (UFG) and (NLEFT) may be removed; they aren't used 
elsewhere in the text.
p. 1, right, l. 61: AMFI should be AFMI
pp. 2f, ll. 122, 219: reads "Lattice QCD", whereas p. 2, l. 137 reads "lattice 
QCD". The authors do not mind which form is used, but it should be consistent.
p. 7, left, l. 450: "\zeta, " should be removed as it does not appear in the 
preceding equations.
p. 7, left, eq. (33) and later uses of \tilde\beta: The tilde over the \beta is 
centered on the character, not on the top of the character.
p. 7, right, eq. (34): only four digits after the decimal point should be 
printed. The columns should be aligned by the dot (or on their right) not on 
their left.
p. 13, right, l. 847: "due by discretization" should be replaced by "due to 
discretization".

Figures:
Figs. 3 and 6 have a smaller font size than figs. 4 and 5. We had figs. 3 and 6 
larger in the original version and adjusted the font accordingly.
Fig. 6: "thermal gap, E(U)=5.95U" has a different font than the rest.

********************************************************************************************
Please do NOT send a revised proof. After corrections are made, please continue 
to publication.
(Authors should note that we may elect to send you a revised proof even if you 
check this option,
if corrections seem extensive enough, unclear, etc.)
********************************************************************************************


Please note: Any special characters may appear in this message in UNICODE/ISO 
8879 equivalents.

Please send us feedback on the production process for this article by visiting 
the following URL:
http://eproof.aptaracorp.com/APSAuthorfeedback/newauthoraction?aid=cZ3xYhOdlpnjmxapSSDkOM2opMICDAN3. 
For example, give a short description of the problems, if any, which led you to 
give a low score in one of these areas.

Thanks.

Sincerely,
Physical Review B Production 


==> hubbard-observables/_config.yml <==
theme: jekyll-theme-minimal

==> hubbard-observables/data/cdw_all_betas.csv <==
3 1 0.398626513196198 0.00375137761293678
4 1 0.402593698287368 0.0069103642322768
6 1 0.413536403534335 0.00416713154064507
8 1 0.414813381307145 0.00369916810607172
10 1 0.411788723908862 0.00233446393847453
12 1 0.409803161378084 0.00388300010515437
3 2 0.339753929871175 0.00834093098130008
4 2 0.316491009499548 0.0157399960709659
6 2 0.319531066719448 0.00919690675143535
8 2 0.345172493351138 0.00857561017072146
10 2 0.340914514093257 0.00528936376607995
12 2 0.331832900535752 0.0083952647081759
3 2.5 0.276130300611229 0.0112469666659626
4 2.5 0.279072511077852 0.0202050401658661
6 2.5 0.295677104944143 0.0135522208504966
8 2.5 0.296650990648847 0.0117509127197577
10 2.5 0.277332589025842 0.00846933588508208
12 2.5 0.31120904993828 0.0111300992414861
3 3 0.242384741035108 0.0106432520147153
4 3 0.25865459484313 0.026935879615838
6 3 0.226164543830701 0.0182645045618574
8 3 0.258512518350713 0.0155553328451005
10 3 0.244704525527957 0.0121692770949242
12 3 0.22186747472487 0.0185488146119286
3 3.5 0.212753619154387 0.0136123474238392
4 3.5 0.23079768370647 0.0157063655217501
6 3.5 0.168200916534534 0.0265982016532135
8 3.5 0.175699108389062 0.016091907760772
10 3.5 0.134004283967443 0.0194920424511777
12 3.5 0.237444055281263 0.0266013237627592
8 3.55 0.152467654584764 0.0175401546025713
10 3.55 0.157468959346705 0.0235815841335997
12 3.55 -0.0775643480220183 0.172872760672071
8 3.6 0.183703482345906 0.0227647701282022
10 3.6 0.187397852350667 0.0188828806626892
12 3.6 0.162547388598544 0.0206774373511404
8 3.65 0.158433998941187 0.0191743663907135
10 3.65 0.148434692476035 0.023838970817338
12 3.65 0.0829314871624184 0.162703079494872
8 3.7 0.149920903290553 0.0215713022384817
10 3.7 0.120392356332418 0.0244739315359081
12 3.7 0.118661751970805 0.0268855676015377
8 3.75 0.235796964383434 0.106007854834818
10 3.75 0.112297502536197 0.148332917328902
12 3.75 0.111896537922653 0.148005001631693
8 3.8 0.10646704935754 0.0271915770796604
10 3.8 0.145472756423985 0.0234690557442938
12 3.8 0.116882220438896 0.0259474881413848
8 3.85 0.10032542013174 0.175914167893178
10 3.85 0.317048733286417 0.148276607792976
12 3.85 0.365486205160796 0.156685403008875
8 3.9 0.134284761872163 0.0262453195727896
10 3.9 0.0747441550108217 0.0313703157241353
12 3.9 0.129685824090732 0.0318303722452754
8 3.95 0.177261067998725 0.120744507337376
10 3.95 0.128230798868759 0.193287142417083
12 3.95 0.309971114345257 0.217850266316594
3 4 0.156625822984455 0.0158734383716126
4 4 0.181376864421871 0.0409468303697582
6 4 0.0535283288551713 0.0348403979770698
8 4 0.110764271422528 0.0456263917301206
10 4 0.101835389126683 0.0367915596531738
12 4 0.112072789043128 0.0636384947409267
3 4.5 0.112176715823684 0.0183501268077314
4 4.5 0.0185360011472462 0.0618598836665598
6 4.5 -0.0975377412403026 0.0495914993544694
8 4.5 0.0254817169328247 0.0908775527810352
10 4.5 0.0559192028545297 0.0774654811966387
3 5 0.0306909336026566 0.0182113666483883
4 5 -0.00700355854833639 0.0579709403021211
6 5 -0.153022864958458 0.0508728011233338
8 5 -0.60507975217031 0.262988995601453
3 5.5 0.00168343275756339 0.0209400498969619
6 5.5 -0.25525785748164 0.0644800861771369


==> hubbard-observables/data/cdw_b_10.csv <==
1 0.411788723908862 0.00233446393847453 -1.48761058409071 0.196675876708767
1 0.411788723908862 0.00233446393847452 -1.48761058409071 0.196675876708767
2.5 0.277332589025842 0.00846933588508208 -1.98509242084795 0.660624307015422
2.5 0.277332589025842 0.00846933588527794 -1.98509242084795 0.660624307035001
2 0.340914514093257 0.00528936376607995 -3.60992530050156 0.446598462114158
2 0.340914513737719 0.00528936376608217 -3.6099252682077 0.446598462108459
3.55 0.157468959346705 0.0235815841335997 -2.1411381774529 1.69355838629403
3.55 0.157468955568471 0.0235815841347843 -2.14113789522334 1.6935583863452
3.5 0.134004283967443 0.0194920424511777 -0.00180921540435215 1.40746931101823
3.5 0.134004283967443 0.0194920411777909 -0.00180921540435477 1.40746915609272
3.65 0.148434692476035 0.023838970817338 -3.45286785759399 1.76051137363257
3.65 0.148434692029167 0.0238389708167676 -3.45286782338382 1.76051137360756
3.6 0.187397852350667 0.0188828806626892 -5.09076894703012 1.37565832368529
3.6 0.187397852283261 0.0188828806630977 -5.09076894037355 1.37565832367565
3.75 0.112297502536197 0.148332917328902 6.66604625333343 26.062798981984
3.7 0.120392356332418 0.0244739315359081 -0.280604684362113 1.66272456127309
3.7 0.120392355948887 0.0244739315322908 -0.280604657455432 1.66272456111027
3.85 0.317048733286417 0.148276607792976 -40.9134998255316 26.434695735343
3.8 0.145472756423985 0.0234690557442938 -3.31736179078268 1.68322304861741
3.8 0.145472755985741 0.0234690557437586 -3.31736175566534 1.68322304856311
3.95 0.128230798868759 0.193287142417083 -3.75772860772421 32.9466951787393
3.9 0.0747441550108217 0.0313703157241353 -0.173967855779604 2.16640544162969
3.9 0.0747441192920821 0.0313703157258691 -0.173965305987286 2.16640544181432
3 0.244704525527957 0.0121692770949242 -3.80009495284871 0.946542518260912
3 0.244704524514564 0.0121692770948707 -3.80009486957388 0.946542518258957
4.5 0.0559192028545297 0.0774654811966387 -5.32040787988727 5.24479655205522
4.5 0.0559192107342594 0.0774654811966448 -5.32040842876399 5.24479655204359
4 0.101835389126683 0.0367915596531738 -2.96274484909571 2.66766319298586
4 0.101835390002209 0.0367915596539083 -2.96274491547961 2.66766319304425


==> hubbard-observables/data/cdw_b_12.csv <==
1 0.409803161378084 0.00388300010515437 -1.57136788268268 0.600306051013343
1 0.40980316050813 0.00388300010686782 -1.5713677390394 0.600306051239933
2.5 0.31120904993828 0.0111300992414861 -6.21522463126299 1.68569787267786
2.5 0.311209049617955 0.0111300992416996 -6.21522458468559 1.68569787270713
2 0.331832900535752 0.0083952647081759 -3.32329114194306 1.30342932848241
2 0.33183290153776 0.00839526470817078 -3.32329131045458 1.30342932851331
3.55 -0.0775643480220183 0.172872760672071 44.9331955803782 34.2648459961411
3.5 0.237444055281263 0.0266013237627592 -9.33381758883035 3.23577910502064
3.5 0.237444055793202 0.0266013237626289 -9.33381765429892 3.23577910493588
3.65 0.0829314871624184 0.162703079494872 8.21606707858614 32.7262197684673
3.6 0.162547388598544 0.0206774373511404 -3.42471561971013 1.78772938725365
3.6 0.162547391201209 0.020677437350651 -3.42471585335211 1.78772938719658
3.75 0.111896537922653 0.148005001631693 2.53268073993795 30.4696816602608
3.7 0.118661751970805 0.0268855676015377 -1.78999872980977 2.24628529918996
3.7 0.118661751952994 0.0268855676018037 -1.78999872723423 2.24628529918815
3.85 0.365486205160796 0.156685403008875 -61.5064910838582 32.8171387822369
3.8 0.116882220438896 0.0259474881413848 -2.81905993812602 2.18122144504508
3.8 0.11688222212304 0.0259474881412475 -2.81906009147588 2.18122144507334
3.95 0.309971114345257 0.217850266316594 -60.1628129185181 44.962108837665
3.9 0.129685824090732 0.0318303722452754 -5.62907249893317 2.67828047833252
3.9 0.129685825103065 0.0318303722450424 -5.62907258698603 2.67828047831692
3 0.22186747472487 0.0185488146119286 -1.60201425788963 2.60951366498956
3 0.221867474950115 0.0185488146143774 -1.60201429134607 2.60951366544761
4 0.112072789043128 0.0636384947409267 -9.78533718214002 7.20053509104314
4 0.112072789226859 0.0636384947404924 -9.78533719757847 7.20053509090076


==> hubbard-observables/data/cdw_b_3.csv <==
1 0.398626513196198 0.00375137761293678 -0.477265345891193 0.0825324832707265
1 0.398626513686731 0.00375137761323457 -0.47726535716356 0.0825324832753313
2.5 0.276130300611229 0.0112469666659626 -0.217269664068802 0.241262939775019
2.5 0.276130300611229 0.0112469666669412 -0.217269664068802 0.241262939802444
2 0.339753929871175 0.00834093098130008 -0.8776182967444 0.178559026548454
2 0.339753929871175 0.00834093098173836 -0.8776182967444 0.178559026564652
3.5 0.212753619154387 0.0136123474238392 -0.680430745929589 0.310703148054304
3.5 0.212753620722154 0.0136123474243336 -0.680430783115997 0.310703148071834
3 0.242384741035108 0.0106432520147153 -0.389312080884223 0.243845764798294
3 0.242384740742327 0.0106432520131767 -0.389312100452608 0.24384576476
4.5 0.112176715823684 0.0183501268077314 -0.109112798144455 0.408717910886787
4.5 0.112176714833197 0.0183501268145157 -0.109112774964755 0.408717911064258
4 0.156625822984455 0.0158734383716126 -0.319588997224154 0.356940355490166
4 0.15662582373297 0.0158734383707372 -0.319589014796993 0.356940355458251
5.5 0.00168343275756339 0.0209400498969619 0.392304944084272 0.488443479595221
5.5 0.0016834330509515 0.0209400498965391 0.392304909055289 0.488443479583292
5 0.0306909336026566 0.0182113666483883 0.543726369777058 0.407309185304703
5 0.0306909333351513 0.0182113666491762 0.543726378813652 0.40730918532842


==> hubbard-observables/data/cdw_b_4.csv <==
1 0.402593698287368 0.0069103642322768 -0.459827092601433 0.289126553465928
1 0.402593698287368 0.00691036423415637 -0.459827092601432 0.289126553547979
2.5 0.279072511077852 0.0202050401658661 -0.352652421524606 0.879483871072687
2.5 0.279072511131733 0.0202050401573243 -0.352652423830115 0.879483870582939
2 0.316491009499548 0.0157399960709659 -0.465626484811132 0.636967820498135
2 0.316491018449909 0.0157399960601687 -0.465626861688291 0.636967820157622
3.5 0.23079768370647 0.0157063655217501 -2.11315652865053 0.692967511186562
3.5 0.230797682894672 0.0157063655214147 -2.1131564882574 0.692967511156787
3 0.25865459484313 0.026935879615838 -0.955399680480703 1.09025406108229
3 0.25865459484313 0.0269358796134667 -0.955399680480703 1.09025406094873
4.5 0.0185360011472462 0.0618598836665598 0.673519727690189 2.46870879654007
4.5 0.0185360019484953 0.0618598836658485 0.673519691738926 2.46870879650421
4 0.181376864421871 0.0409468303697582 -2.35173372851007 1.67813372198648
4 0.181376864421871 0.0409468303697581 -2.35173372851007 1.67813372198647
5 -0.00700355854833639 0.0579709403021211 1.27621733299311 2.32183180794852
5 -0.00700356313689809 0.0579709403059507 1.27621751257092 2.32183180812547


==> hubbard-observables/data/cdw_b_6.csv <==
1 0.413536403534335 0.00416713154064507 -1.12490690631932 0.235566987393566
1 0.413536403488742 0.0041671315411631 -1.12490690355407 0.23556698741422
2.5 0.295677104944143 0.0135522208504966 -2.0248922182358 0.685555124164199
2.5 0.295677102806364 0.0135522208490598 -2.02489210299244 0.685555124101
2 0.319531066719448 0.00919690675143535 -0.794985929085525 0.425936266863937
2 0.319531068415193 0.00919690675113276 -0.794986011365563 0.425936266833949
3.5 0.168200916534534 0.0265982016532135 -1.04823750382735 1.21997386911849
3.5 0.168200917942254 0.0265982016543198 -1.04823757311494 1.219973869177
3 0.226164543830701 0.0182645045618574 -0.513693261998866 0.853415071868787
3 0.226164543830701 0.0182645045636654 -0.513693261998866 0.853415071933935
4.5 -0.0975377412403026 0.0495914993544694 4.93264826163787 2.16031143795563
4.5 -0.0975377425386988 0.0495914993553032 4.93264831565713 2.1603114379476
4 0.0535283288551713 0.0348403979770698 1.93035788811957 1.56454616696219
4 0.0535283289597136 0.034840397976372 1.93035787707948 1.56454616692965
5.5 -0.25525785748164 0.0644800861771369 3.52931618595046 2.57839822560109
5.5 -0.255257856602217 0.0644800861779363 3.52931615021719 2.5783982256276
5 -0.153022864958458 0.0508728011233338 3.29921128108153 2.01437326535856
5 -0.153022863410991 0.0508728011226682 3.29921121640662 2.01437326534758


==> hubbard-observables/data/cdw_b_8.csv <==
1 0.414813381307145 0.00369916810607172 -1.44901291492082 0.3987785819547
1 0.41481338132512 0.00369916810651597 -1.44901291700219 0.398778582043665
2.5 0.296650990648847 0.0117509127197577 -3.16584850127952 1.13563807429143
2.5 0.296650990648847 0.0117509127200729 -3.16584850127952 1.13563807433864
2 0.345172493351138 0.00857561017072146 -3.43988918146476 0.887189960567672
2 0.345172492625801 0.00857561017112348 -3.43988910087523 0.887189960579539
3.55 0.152467654584764 0.0175401546025713 -0.894253672080257 1.0807498028158
3.55 0.152467648815685 0.017540154603305 -0.894253297872764 1.08074980285264
3.5 0.175699108389062 0.016091907760772 -1.92282108488581 0.976924737620539
3.5 0.175699108425762 0.0160919077598798 -1.92282108664678 0.976924737534397
3.65 0.158433998941187 0.0191743663907135 -2.49825189989389 1.17517141835856
3.65 0.158433998941187 0.0191743663908919 -2.49825189989389 1.17517141836756
3.6 0.183703482345906 0.0227647701282022 -4.32899071913295 1.41658164720922
3.6 0.183703481728427 0.0227647701283653 -4.32899067845035 1.41658164719895
3.75 0.235796964383434 0.106007854834818 -12.052086320843 15.3303219230142
3.7 0.149920903290553 0.0215713022384817 -2.1321241313686 1.29043369976071
3.7 0.14992090446052 0.0215713022388443 -2.13212420550865 1.29043369977957
3.85 0.10032542013174 0.175914167893178 2.01291737041315 23.6795393619499
3.8 0.10646704935754 0.0271915770796604 -1.44765096274751 1.6113404558509
3.8 0.106467048699604 0.0271915770801013 -1.44765091779787 1.61134045590528
3.95 0.177261067998725 0.120744507337376 -13.6528345956196 17.565869787109
3.9 0.134284761872163 0.0262453195727896 -1.63181598296877 1.54032210452176
3.9 0.13428476270563 0.0262453195728651 -1.63181603400922 1.54032210446324
3 0.258512518350713 0.0155553328451005 -4.22886191870479 1.5048477656706
3 0.258512518354893 0.0155553328459355 -4.22886191886225 1.50484776573832
4.5 0.0254817169328247 0.0908775527810352 -6.72414635717614 6.94313703811721
4.5 0.0254817203623139 0.0908775527800904 -6.72414660442703 6.94313703780607
4 0.110764271422528 0.0456263917301206 -2.30091378922244 3.65282814629597
4 0.11076427079718 0.0456263917315308 -2.3009137401938 3.65282814641194
5 -0.60507975217031 0.262988995601453 31.6638636713365 18.1005712309951


==> hubbard-observables/data/gap_all_betas.txt <==
3 1 0.183939166188384 0.00586313524879106
4 1 0.112638000752864 0.00573980869962035
6 1 0.055697310593791 0.00537034132608425
8 1 0.0308876677133526 0.00347945201976675
10 1 0.0185303353244258 0.00260369373745086
12 1 0.0149265538554474 0.00359398655712209
3 2 0.387872747828576 0.00554060258188206
4 2 0.236081825246027 0.00567351589166654
6 2 0.123422160642534 0.00809630974272933
8 2 0.0733710651287 0.00386660056151709
10 2 0.0429605168553664 0.00313728528228223
12 2 0.0184931057213793 0.00964287472788772
3 2.5 0.509144273364531 0.00708311576554947
4 2.5 0.337469862309583 0.00574622303688348
6 2.5 0.156405353425901 0.00730735198942463
8 2.5 0.0985933913132513 0.00440036260144264
10 2.5 0.0599602169496269 0.004057563011188
12 2.5 0.0416425066827147 0.0059421196253188
3 3 0.663664703904658 0.0060418507717902
4 3 0.446691949261315 0.00823436914887326
6 3 0.246802946894989 0.00793139970548683
8 3 0.150963297280825 0.00500248527758477
10 3 0.105754725159823 0.00527004905777991
12 3 0.081230117145117 0.00618441439453986
3 3.5 0.830395266931672 0.00742416664166566
4 3.5 0.569074897364761 0.00734808543039362
6 3.5 0.365964766076933 0.00788132192349986
8 3.5 0.239324969483034 0.00567400171285616
10 3.5 0.193327371210998 0.00550170919674722
12 3.5 0.139623276123121 0.0120629152513578
8 3.55 0.257436216623163 0.00668136174312433
10 3.55 0.20683071868419 0.00678956453674349
12 3.55 0.0994125219624497 0.0527172258600947
8 3.6 0.262211551411719 0.00632115117524945
10 3.6 0.2060466867161 0.00637779956499668
12 3.6 0.171677610894853 0.00650383390152307
8 3.65 0.272926164153933 0.00673368226495861
10 3.65 0.209969098791085 0.00866169967415093
12 3.65 0.145607632251169 0.0337258118104031
8 3.7 0.299803866147534 0.00540832236622278
10 3.7 0.226547696894651 0.00776812749646325
12 3.7 0.207732643662633 0.00927304470434484
8 3.75 0.299991675508548 0.0114624544535096
10 3.75 0.259107693621713 0.00839082349649397
12 3.75 0.220306238459215 0.0142388923501627
8 3.8 0.33557421574568 0.00706644339182655
10 3.8 0.277280372375678 0.006964344296286
12 3.8 0.235228826297774 0.0081193940769126
8 3.85 0.32927760368333 0.0141778186199884
10 3.85 0.273984301836199 0.0144784306419781
12 3.85 0.243885876764078 0.0238157893909201
8 3.9 0.347788807091037 0.00715403821811181
10 3.9 0.30395124233477 0.00854949622986384
12 3.9 0.251437287667606 0.00932481278188717
8 3.95 0.388441549623719 0.0111771316901976
10 3.95 0.335310820580918 0.0152554905855794
12 3.95 0.302869198348735 0.0143771325968326
3 4 1.03076548279752 0.0118339299098895
4 4 0.761370604338679 0.00899124397118642
6 4 0.516823242912171 0.00919317196063041
8 4 0.399927880976472 0.0106984641379168
10 4 0.358978081450228 0.00833698552122017
12 4 0.360494044432011 0.0341419095261902
3 4.5 1.30280155711226 0.0128209636338612
4 4.5 1.02909895016262 0.0102571756955918
6 4.5 0.768433759474912 0.0110949675203304
8 4.5 0.628288300051716 0.0328683766508655
10 4.5 0.689215879764465 0.0265781583133426
3 5 1.62571018059223 0.010746094830496
4 5 1.2950772068482 0.013560344943907
6 5 1.02501078472921 0.0173055545463695
8 5 0.995759951632129 0.200241872506154
3 5.5 1.96786819136751 0.00940681984249407
6 5.5 1.53448683335338 0.0182987693275248


==> hubbard-observables/data/m_af_all_betas.csv <==
3 1 3.83044694793982e-06 1.19162700651762e-05
4 1 -8.11593458619637e-06 1.3666573217935e-05
6 1 -2.25191126693339e-05 1.15258107816481e-05
8 1 -1.00996915499042e-05 7.16190883230947e-06
10 1 5.64223552807728e-06 5.52558089763545e-06
12 1 -1.87772337252985e-06 6.04637079627739e-06
3 2 5.36947940458655e-05 5.93846022289408e-05
4 2 -0.000143459036067055 8.77242641569804e-05
6 2 6.33309604650459e-05 7.10879882211515e-05
8 2 1.05849000713011e-05 5.09447170814329e-05
10 2 -2.51776072839442e-05 3.86348512508053e-05
12 2 4.05804969996266e-06 4.45475626552965e-05
3 2.5 6.08712594006485e-05 9.85793309615365e-05
4 2.5 0.000225164171469357 0.000157616319394812
6 2.5 -0.000221478595555757 0.000121413081314383
8 2.5 -5.12256694649764e-05 0.000100490370576637
10 2.5 8.9178561361885e-05 8.32560510564892e-05
12 2.5 3.64265878988277e-06 8.09030275673244e-05
3 3 6.10351990791127e-05 0.000116074053316332
4 3 0.000591406630530271 0.000213383483998983
6 3 0.000139819767906041 0.000216579445088873
8 3 0.000153061725879977 0.000164153409662187
10 3 0.000125575161344619 0.000168359682697455
12 3 -0.000179958393034229 0.000192822280231019
3 3.5 -0.000206615208957044 0.000152279627021108
4 3.5 2.76831036393786e-05 0.00013100375033547
6 3.5 -0.000282573967187325 0.000330788596993335
8 3.5 0.000272458055901779 0.000231704270855211
10 3.5 -0.000145949589916688 0.000303944596021674
12 3.5 2.17075499688683e-05 0.000423650600775808
8 3.55 0.000664876143763805 0.000273768501424404
10 3.55 -7.10583728342554e-05 0.000339048694544566
12 3.55 0.000301467099056258 0.000738959583058744
8 3.6 -6.56335744915262e-05 0.000359425426168601
10 3.6 0.000305123005945585 0.000341804684121956
12 3.6 -0.000583600914402576 0.00034612831904874
8 3.65 -0.000214301313887512 0.000297018262815816
10 3.65 0.000289772573369962 0.000381293738218472
12 3.65 0.00071358966456458 0.00088183767464658
8 3.7 -0.000788423632205943 0.000386415977776093
10 3.7 -0.000212111275763319 0.000405487417575614
12 3.7 0.000166877811190675 0.000432858363540959
8 3.75 -0.000296318656548733 0.000747166514066585
10 3.75 0.0018146986279203 0.000927725310193586
12 3.75 -0.00026291038034145 0.00090989223485787
8 3.8 -0.00032411475617018 0.000498757898181254
10 3.8 1.34090599522755e-05 0.000444091071321526
12 3.8 -0.00088296282809875 0.000505747277201681
8 3.85 0.000455478813043486 0.000876395890175111
10 3.85 0.00178651404670158 0.00110820980912659
12 3.85 0.000573201515784883 0.00131024295523164
8 3.9 0.000937683793707215 0.000529137227731799
10 3.9 0.00026161633212766 0.000583044980504931
12 3.9 0.00057233623570409 0.000622329099167384
8 3.95 -0.000543835306113683 0.000845204868615369
10 3.95 -5.73827359202231e-05 0.00123858883610698
12 3.95 -0.00052199545299101 0.00162697285769643
3 4 9.84448353099738e-05 0.000198670000032647
4 4 -0.000168164432875512 0.00040375375559976
6 4 0.00139150392241153 0.000518521759182245
8 4 -0.000347324111981682 0.000751610477194642
10 4 0.000834972442072125 0.000696212918748319
12 4 0.000302070988244931 0.00117550278929056
3 4.5 -8.6302429474331e-05 0.000214851675621391
4 4.5 0.000724969359237986 0.000537861173517116
6 4.5 0.000152540247433496 0.000799972844570044
8 4.5 -0.00249708072345817 0.00169132432945253
10 4.5 -0.00162215658412706 0.00192157828353867
3 5 7.67247119306436e-05 0.000222948349961674
4 5 -0.000645207010534724 0.000615031578034299
6 5 0.000330397312325455 0.000939649977015217
8 5 0.00295654006160902 0.00429097059910466
3 5.5 -0.000394566558073698 0.000231771491345696
6 5.5 -0.000229238680474378 0.00104519954518755


==> hubbard-observables/data/m_af_b_10.csv <==
1 5.64223552807728e-06 5.52558089763545e-06 NA NA
1 5.64223552807728e-06 5.52558089763545e-06 NA NA
2.5 8.9178561361885e-05 8.32560510564892e-05 NA NA
2.5 8.9178561361885e-05 8.32560510564892e-05 NA NA
2 -2.51776072839442e-05 3.86348512508053e-05 NA NA
2 -2.51776072839435e-05 3.86348512508043e-05 NA NA
3.55 -7.10583728342554e-05 0.000339048694544566 NA NA
3.55 -7.1058372834258e-05 0.000339048694544578 NA NA
3.5 -0.000145949589916688 0.000303944596021674 NA NA
3.5 -0.000145949577073826 0.00030394459601636 NA NA
3.65 0.000289772573369962 0.000381293738218472 NA NA
3.65 0.000289772575178377 0.000381293738218426 NA NA
3.6 0.000305123005945585 0.000341804684121956 NA NA
3.6 0.000305123005945583 0.000341804684121954 NA NA
3.75 0.0018146986279203 0.000927725310193586 NA NA
3.7 -0.000212111275763319 0.000405487417575614 NA NA
3.7 -0.000212111235277276 0.00040548741757603 NA NA
3.85 0.00178651404670158 0.00110820980912659 NA NA
3.8 1.34090599522755e-05 0.000444091071321526 NA NA
3.8 1.34090599522752e-05 0.000444091071321526 NA NA
3.95 -5.73827359202231e-05 0.00123858883610698 NA NA
3.9 0.00026161633212766 0.000583044980504931 NA NA
3.9 0.000261616369794331 0.000583044980494213 NA NA
3 0.000125575161344619 0.000168359682697455 NA NA
3 0.000125575164115472 0.000168359682696984 NA NA
4.5 -0.00162215658412706 0.00192157828353867 NA NA
4.5 -0.00162215658412706 0.00192157828353866 NA NA
4 0.000834972442072125 0.000696212918748319 NA NA
4 0.000834972454404059 0.000696212918745032 NA NA


==> hubbard-observables/data/m_af_b_12.csv <==
1 -1.87772337252985e-06 6.04637079627739e-06 NA NA
1 -1.87772337252985e-06 6.04637079627739e-06 NA NA
2.5 3.64265878988277e-06 8.09030275673244e-05 NA NA
2.5 3.64265878988017e-06 8.09030275673244e-05 NA NA
2 4.05804969996266e-06 4.45475626552965e-05 NA NA
2 4.05804725610304e-06 4.45475626552965e-05 NA NA
3.55 0.000301467099056258 0.000738959583058744 NA NA
3.5 2.17075499688683e-05 0.000423650600775808 NA NA
3.5 2.17075499688579e-05 0.000423650600775605 NA NA
3.65 0.00071358966456458 0.00088183767464658 NA NA
3.6 -0.000583600914402576 0.00034612831904874 NA NA
3.6 -0.000583600914402576 0.00034612831904874 NA NA
3.75 -0.00026291038034145 0.00090989223485787 NA NA
3.7 0.000166877811190675 0.000432858363540959 NA NA
3.7 0.000166877811190675 0.000432858363540959 NA NA
3.85 0.000573201515784883 0.00131024295523164 NA NA
3.8 -0.00088296282809875 0.000505747277201681 NA NA
3.8 -0.000882962828098751 0.000505747277201682 NA NA
3.95 -0.00052199545299101 0.00162697285769643 NA NA
3.9 0.00057233623570409 0.000622329099167384 NA NA
3.9 0.000572336156062282 0.000622329099166745 NA NA
3 -0.000179958393034229 0.000192822280231019 NA NA
3 -0.000179958394524976 0.000192822280229307 NA NA
4 0.000302070988244931 0.00117550278929056 NA NA
4 0.000302070986327965 0.00117550278929019 NA NA


==> hubbard-observables/data/m_af_b_3.csv <==
1 3.83044694793982e-06 1.19162700651762e-05 NA NA
1 3.83044771844497e-06 1.19162700651762e-05 NA NA
2.5 6.08712594006485e-05 9.85793309615365e-05 NA NA
2.5 6.0871259400649e-05 9.85793309615372e-05 NA NA
2 5.36947940458655e-05 5.93846022289408e-05 NA NA
2 5.36947940458655e-05 5.93846022289408e-05 NA NA
3.5 -0.000206615208957044 0.000152279627021108 NA NA
3.5 -0.000206615208957044 0.000152279627021108 NA NA
3 6.10351990791127e-05 0.000116074053316332 NA NA
3 6.10351990791118e-05 0.000116074053316331 NA NA
4.5 -8.6302429474331e-05 0.000214851675621391 NA NA
4.5 -8.63024294743301e-05 0.000214851675621389 NA NA
4 9.84448353099738e-05 0.000198670000032647 NA NA
4 9.84448383861442e-05 0.000198670000033732 NA NA
5.5 -0.000394566558073698 0.000231771491345696 NA NA
5.5 -0.000394566561314894 0.000231771491342918 NA NA
5 7.67247119306436e-05 0.000222948349961674 NA NA
5 7.6724711930644e-05 0.000222948349961676 NA NA


==> hubbard-observables/data/m_af_b_4.csv <==
1 -8.11593458619637e-06 1.3666573217935e-05 NA NA
1 -8.11593523917576e-06 1.3666573217935e-05 NA NA
2.5 0.000225164171469357 0.000157616319394812 NA NA
2.5 0.000225164175306642 0.000157616319396102 NA NA
2 -0.000143459036067055 8.77242641569804e-05 NA NA
2 -0.000143459039684797 8.77242641574768e-05 NA NA
3.5 2.76831036393786e-05 0.00013100375033547 NA NA
3.5 2.76831089478775e-05 0.000131003750335043 NA NA
3 0.000591406630530271 0.000213383483998983 NA NA
3 0.000591406630633437 0.000213383484003173 NA NA
4.5 0.000724969359237986 0.000537861173517116 NA NA
4.5 0.000724969359237986 0.000537861173517116 NA NA
4 -0.000168164432875512 0.00040375375559976 NA NA
4 -0.000168164432875512 0.00040375375559976 NA NA
5 -0.000645207010534724 0.000615031578034299 NA NA
5 -0.000645207045159513 0.00061503157803402 NA NA


==> hubbard-observables/data/m_af_b_6.csv <==
1 -2.25191126693339e-05 1.15258107816481e-05 NA NA
1 -2.25191126693339e-05 1.15258107816481e-05 NA NA
2.5 -0.000221478595555757 0.000121413081314383 NA NA
2.5 -0.000221478595555756 0.000121413081314382 NA NA
2 6.33309604650459e-05 7.10879882211515e-05 NA NA
2 6.33309603671992e-05 7.1087988220859e-05 NA NA
3.5 -0.000282573967187325 0.000330788596993335 NA NA
3.5 -0.000282573967187323 0.000330788596993334 NA NA
3 0.000139819767906041 0.000216579445088873 NA NA
3 0.000139819767906041 0.000216579445088873 NA NA
4.5 0.000152540247433496 0.000799972844570044 NA NA
4.5 0.000152540268382581 0.000799972844570733 NA NA
4 0.00139150392241153 0.000518521759182245 NA NA
4 0.00139150393836734 0.000518521759190273 NA NA
5.5 -0.000229238680474378 0.00104519954518755 NA NA
5.5 -0.000229238680474376 0.00104519954518754 NA NA
5 0.000330397312325455 0.000939649977015217 NA NA
5 0.000330397312325452 0.000939649977015207 NA NA


==> hubbard-observables/data/m_af_b_8.csv <==
1 -1.00996915499042e-05 7.16190883230947e-06 NA NA
1 -1.00996918058355e-05 7.16190883230946e-06 NA NA
2.5 -5.12256694649764e-05 0.000100490370576637 NA NA
2.5 -5.12256563648165e-05 0.000100490370575837 NA NA
2 1.05849000713011e-05 5.09447170814329e-05 NA NA
2 1.05848910491928e-05 5.09447170814329e-05 NA NA
3.55 0.000664876143763805 0.000273768501424404 NA NA
3.55 0.000664876143763798 0.000273768501424402 NA NA
3.5 0.000272458055901779 0.000231704270855211 NA NA
3.5 0.000272458057700185 0.000231704270858528 NA NA
3.65 -0.000214301313887512 0.000297018262815816 NA NA
3.65 -0.000214301313887509 0.000297018262815813 NA NA
3.6 -6.56335744915262e-05 0.000359425426168601 NA NA
3.6 -6.56335744915245e-05 0.000359425426168592 NA NA
3.75 -0.000296318656548733 0.000747166514066585 NA NA
3.7 -0.000788423632205943 0.000386415977776093 NA NA
3.7 -0.000788423632205943 0.000386415977776093 NA NA
3.85 0.000455478813043486 0.000876395890175111 NA NA
3.8 -0.00032411475617018 0.000498757898181254 NA NA
3.8 -0.000324114756170181 0.000498757898181255 NA NA
3.95 -0.000543835306113683 0.000845204868615369 NA NA
3.9 0.000937683793707215 0.000529137227731799 NA NA
3.9 0.000937683793707215 0.000529137227731799 NA NA
3 0.000153061725879977 0.000164153409662187 NA NA
3 0.000153061725879977 0.000164153409662187 NA NA
4.5 -0.00249708072345817 0.00169132432945253 NA NA
4.5 -0.00249708079569354 0.00169132432945336 NA NA
4 -0.000347324111981682 0.000751610477194642 NA NA
4 -0.000347324111981677 0.00075161047719463 NA NA
5 0.00295654006160902 0.00429097059910466 NA NA


==> hubbard-observables/data/m_f_all_betas.csv <==
3 1 0.000456762297896123 1.69541241051956e-05
4 1 0.000299120510081372 3.06730024950058e-05
6 1 0.000502390684220888 1.84209995687249e-05
8 1 0.000219110035407843 1.27232986223748e-05
10 1 0.000379740326386268 7.80588862768226e-06
12 1 0.000159401866554751 1.17249466393342e-05
3 2 -0.000123894515702794 5.50218605248279e-05
4 2 0.000141099562233801 8.25625696076714e-05
6 2 0.000114534706146472 4.33820610530104e-05
8 2 0.000167291337168748 3.22461614600529e-05
10 2 5.19844208715502e-05 2.33043931369175e-05
12 2 -5.01538988110156e-05 3.29418871556909e-05
3 2.5 -0.000527179115012718 8.45611108759104e-05
4 2.5 -0.000266737474470475 0.000130575794222129
6 2.5 -0.000133894210605819 8.09299944000477e-05
8 2.5 0.000156379640727472 5.71856295635533e-05
10 2.5 -0.000157331535850989 4.23816086949776e-05
12 2.5 -0.00020115426958109 5.83450261562607e-05
3 3 -0.000659656893380046 9.50695239629794e-05
4 3 -0.000555031664097852 0.000202316983514567
6 3 -0.000628549474918366 0.000125899249049208
8 3 -5.83944086942402e-05 9.61116766228071e-05
10 3 -0.000551647277948443 9.50989065930944e-05
12 3 -0.000506819193052184 0.000128815062271452
3 3.5 -0.000889159181107957 0.000126069286804748
4 3.5 -0.000203061467423473 8.57345456295395e-05
6 3.5 -0.000602790298503758 0.000197042091094518
8 3.5 -0.000246464496813326 0.000104680017277562
10 3.5 -0.000266399777937955 0.000140905839456363
12 3.5 5.44827423145235e-05 0.000226812957660205
8 3.55 -0.000815522163170929 0.000154397708900879
10 3.55 -0.00026148624283794 0.000193182868044668
12 3.55 0.000478917272833521 0.001042640056885
8 3.6 -0.000523289642824443 0.000172955212062039
10 3.6 -0.000746852984495096 0.000184899035083561
12 3.6 -0.000858213102116588 0.000240062678142826
8 3.65 -0.000308075657636964 0.00017372940286805
10 3.65 -0.000119500941241999 0.000198018698461992
12 3.65 0.000331941566140793 0.0011595312965404
8 3.7 -0.000413626348278704 0.000206708139876355
10 3.7 -0.000426056902453336 0.000228541910803072
12 3.7 -2.12813730938631e-05 0.000309042939117414
8 3.75 0.00105862394898441 0.000745502945902163
10 3.75 -0.000939131582591579 0.000831571203103871
12 3.75 -0.000146825780740836 0.00116221905899459
8 3.8 -0.0003459345160392 0.000221018538063137
10 3.8 -0.00107130631502961 0.000286081607924076
12 3.8 -0.000941301404793568 0.000338142999829435
8 3.85 0.00137913893242278 0.000863491432811818
10 3.85 0.000925214207235978 0.00160304555282959
12 3.85 0.00407148444874245 0.00211112130944969
8 3.9 -0.000656752299541428 0.000295848036819659
10 3.9 -0.000178956760557746 0.000375573948907187
12 3.9 -0.000556365949084645 0.000355151115968908
8 3.95 -0.000684685291019316 0.000908671555690332
10 3.95 0.0010241225226926 0.00157623176553587
12 3.95 -0.000462308521647483 0.00188199050499384
3 4 -0.00143279228726468 0.000163222663515985
4 4 -0.000500256156925955 0.00035189241183061
6 4 -0.00106059590905688 0.000326411968709388
8 4 0.000146048876232793 0.000398564322889567
10 4 -0.000750275476518183 0.000481413227003059
12 4 -0.000826940707460214 0.00110019345781033
3 4.5 -0.00145104696896952 0.000188309592676229
4 4.5 -0.00180360518030523 0.00046775727053828
6 4.5 -0.000846161376622143 0.000479891965014353
8 4.5 0.00087901056400952 0.0010976804843658
10 4.5 -0.000212528216920475 0.0012737545428823
3 5 -0.00149198908548604 0.000166209641842222
4 5 -8.15775414115231e-05 0.000540694532474712
6 5 -0.00232756924678421 0.000578341839374082
8 5 0.000551290081140071 0.0038859288071593
3 5.5 -0.00119222647475272 0.000177096962027684
6 5.5 -0.00103996208286897 0.000767079232332807


==> hubbard-observables/data/m_f_b_10.csv <==
1 0.000379740326386268 7.80588862768226e-06 7.56245884650149 0.000882144969811372
1 0.000379740524132786 7.80588862942025e-06 7.56245882508074 0.000882144970451237
2.5 -0.000157331535850989 4.23816086949776e-05 7.09715900240164 0.00431153346081218
2.5 -0.000157331403043302 4.23816087125388e-05 7.09715899115253 0.00431153346284732
2 5.19844208715502e-05 2.33043931369175e-05 7.27795820792197 0.00243667946971518
2 5.19848446455845e-05 2.33043932134496e-05 7.27795817104098 0.00243667947459315
3.55 -0.00026148624283794 0.000193182868044668 6.51749189828041 0.0161970690291412
3.55 -0.000261485810532065 0.00019318286794322 6.51749186800414 0.0161970690270083
3.5 -0.000266399777937955 0.000140905839456363 6.56154931386622 0.013744356724545
3.5 -0.000266400960469143 0.000140905839547592 6.5615493977932 0.0137443567297723
3.65 -0.000119500941241999 0.000198018698461992 6.45221483280887 0.0171080145767197
3.65 -0.000119501657557597 0.000198018698188689 6.45221488214052 0.0171080145373567
3.6 -0.000746852984495096 0.000184899035083561 6.53647317810441 0.016542686304057
3.6 -0.000746853190332514 0.000184899035059317 6.53647319756574 0.0165426863036621
3.75 -0.000939131582591579 0.000831571203103871 6.51382588899412 0.169450500520333
3.7 -0.000426056902453336 0.000228541910803072 6.43888385407274 0.0183407092852938
3.7 -0.000426057267696986 0.000228541910842199 6.43888387733314 0.0183407092840701
3.85 0.000925214207235978 0.00160304555282959 6.1587599963858 0.26423339093197
3.8 -0.00107130631502961 0.000286081607924076 6.40691863461936 0.0246606588024431
3.8 -0.00107130651400313 0.000286081607866954 6.40691864991779 0.0246606587960271
3.95 0.0010241225226926 0.00157623176553587 6.00631238320136 0.265885163461354
3.9 -0.000178956760557746 0.000375573948907187 6.25605559298589 0.0299956778251881
3.9 -0.000178957595224156 0.000375573949003216 6.25605564393278 0.0299956778818155
3 -0.000551647277948443 9.50989065930944e-05 6.89988192182471 0.00995869318070757
3 -0.000551647087197472 9.50989065992202e-05 6.8998819101497 0.00995869317912208
4.5 -0.000212528216920475 0.0012737545428823 5.64371147853662 0.124612036162108
4.5 -0.000212527245262645 0.00127375454353248 5.64371138864033 0.1246120361952
4 -0.000750275476518183 0.000481413227003059 6.19865199229594 0.0390661640397717
4 -0.000750275545890209 0.000481413226822517 6.1986519962465 0.0390661640211618


==> hubbard-observables/data/m_f_b_12.csv <==
1 0.000159401866554751 1.17249466393342e-05 9.15624827366938 0.00224688061909831
1 0.000159401788949104 1.17249466336075e-05 9.15624828611385 0.00224688061881905
2.5 -0.00020115426958109 5.83450261562607e-05 8.6253461078825 0.00961097690693979
2.5 -0.000201154269239837 5.83450261050136e-05 8.62534610781519 0.00961097689548121
2 -5.01538988110156e-05 3.29418871556909e-05 8.83839596673534 0.0062152206769214
2 -5.01538617051797e-05 3.29418872068959e-05 8.8383959611198 0.00621522067945437
3.55 0.000478917272833521 0.001042640056885 7.83963181955619 0.218189571305125
3.5 5.44827423145235e-05 0.000226812957660205 7.93382425650645 0.0304115091984978
3.5 5.44830344479492e-05 0.00022681295698655 7.93382422220825 0.0304115089510005
3.65 0.000331941566140793 0.0011595312965404 7.81673436857974 0.253706789076687
3.6 -0.000858213102116588 0.000240062678142826 7.98246029986882 0.0234419399421938
3.6 -0.000858213198179189 0.000240062678183911 7.98246030993448 0.0234419399438902
3.75 -0.000146825780740836 0.00116221905899459 7.79107359989221 0.262237033243593
3.7 -2.12813730938631e-05 0.000309042939117414 7.80736067484477 0.0307883625936219
3.7 -2.12943320577644e-05 0.000309042943536041 7.8073617254018 0.0307883629572388
3.85 0.00407148444874245 0.00211112130944969 6.93471076210555 0.396313909859092
3.8 -0.000941301404793568 0.000338142999829435 7.80838949373204 0.0335910992746259
3.8 -0.000941301402276772 0.000338142999812941 7.80838949172893 0.0335910992758921
3.95 -0.000462308521647483 0.00188199050499384 7.68278057699841 0.386482526895931
3.9 -0.000556365949084645 0.000355151115968908 7.7110560694186 0.0440069338909056
3.9 -0.000556366017917337 0.000355151116025982 7.71105607441107 0.0440069338796466
3 -0.000506819193052184 0.000128815062271452 8.38767414187515 0.0210390884886486
3 -0.000506819203230378 0.000128815062246561 8.3876741461868 0.021039088486954
4 -0.000826940707460214 0.00110019345781033 7.58186064149255 0.110618345297805
4 -0.000826940677833073 0.00110019345810218 7.58186063804248 0.1106183453286


==> hubbard-observables/data/m_f_b_3.csv <==
1 0.000456762297896123 1.69541241051956e-05 2.01343508941263 0.000475434327795389
1 0.000456762490105103 1.6954124121025e-05 2.01343509323476 0.000475434328979937
2.5 -0.000527179115012718 8.45611108759104e-05 1.63775171046536 0.00232820119585979
2.5 -0.000527180124153792 8.45611109719977e-05 1.63775175225224 0.00232820120091738
2 -0.000123894515702794 5.50218605248279e-05 1.76742907125418 0.00143332262781716
2 -0.000123894382342503 5.50218603197852e-05 1.76742906938958 0.00143332262444113
3.5 -0.000889159181107957 0.000126069286804748 1.34654754365409 0.00401488224614141
3.5 -0.000889158847854656 0.000126069286765582 1.34654751499003 0.00401488224409248
3 -0.000659656893380046 9.50695239629794e-05 1.49387913454002 0.00288857209702319
3 -0.000659657015781824 9.50695239441408e-05 1.49387914276716 0.00288857209462121
4.5 -0.00145104696896952 0.000188309592676229 1.05782246761276 0.00569005896011219
4.5 -0.00145104696197922 0.000188309592684618 1.05782246803134 0.00569005896013354
4 -0.00143279228726468 0.000163222663515985 1.211235509584 0.00489417416530318
4 -0.00143279210012662 0.000163222663509923 1.21123550711483 0.00489417416311371
5.5 -0.00119222647475272 0.000177096962027684 0.825371836736668 0.00521021336160641
5.5 -0.00119222663250406 0.000177096962025373 0.82537184849401 0.00521021336348297
5 -0.00149198908548604 0.000166209641842222 0.939759782296141 0.00488591452509966
5 -0.00149198917029987 0.000166209641839951 0.939759784926495 0.00488591452631232


==> hubbard-observables/data/m_f_b_4.csv <==
1 0.000299120510081372 3.06730024950058e-05 2.82910541594692 0.00156973055210549
1 0.000299120537132941 3.06730024881474e-05 2.82910541244905 0.00156973055433043
2.5 -0.000266737474470475 0.000130575794222129 2.41666755948744 0.00642478388745465
2.5 -0.00026673748689562 0.000130575794720023 2.41666756165534 0.00642478392207155
2 0.000141099562233801 8.25625696076714e-05 2.55767795146816 0.00420227557265737
2 0.000141104927373783 8.25625699313669e-05 2.5576777538407 0.00420227557473415
3.5 -0.000203061467423473 8.57345456295395e-05 2.0660063281689 0.0028214610237973
3.5 -0.000203060743170446 8.57345456595223e-05 2.0660063210279 0.0028214610221517
3 -0.000555031664097852 0.000202316983514567 2.26508263875231 0.00955586604839193
3 -0.000555031714539258 0.000202316983795119 2.26508272814163 0.00955586603389042
4.5 -0.00180360518030523 0.00046775727053828 1.70990011186483 0.0221449780911597
4.5 -0.00180360498608294 0.000467757270386927 1.70990010648828 0.0221449780812514
4 -0.000500256156925955 0.00035189241183061 1.86799466726495 0.0163614389228842
4 -0.000500256423956104 0.000351892411693574 1.86799468342599 0.0163614389175258
5 -8.15775414115231e-05 0.000540694532474712 1.44690682278773 0.0260121052910629
5 -8.15749996524197e-05 0.000540694533167057 1.4469067045415 0.026012105286519


==> hubbard-observables/data/m_f_b_6.csv <==
1 0.000502390684220888 1.84209995687249e-05 4.41366836643514 0.00128152871628516
1 0.000502390689288733 1.84209995815496e-05 4.41366836599647 0.00128152871704455
2.5 -0.000133894210605819 8.09299944000477e-05 4.00026642475543 0.00513873089557989
2.5 -0.000133894098299536 8.09299944842961e-05 4.00026642000358 0.00513873090048366
2 0.000114534706146472 4.33820610530104e-05 4.15575773117438 0.00288553178272691
2 0.000114535012666863 4.33820610092002e-05 4.15575771153454 0.00288553177930248
3.5 -0.000602790298503758 0.000197042091094518 3.60310625345045 0.0126730325548644
3.5 -0.000602790251946263 0.000197042091171052 3.60310622752158 0.0126730325650076
3 -0.000628549474918366 0.000125899249049208 3.84058691888716 0.00822438382056036
3 -0.000628549477865104 0.000125899249095973 3.84058691890182 0.00822438382570496
4.5 -0.000846161376622143 0.000479891965014353 3.06959443403753 0.0267745677471122
4.5 -0.000846160280196492 0.000479891965158215 3.06959431533035 0.0267745677261493
4 -0.00106059590905688 0.000326411968709388 3.36749000667399 0.01890048662131
4 -0.00106059564402257 0.000326411968732927 3.36748998867688 0.0189004866264661
5.5 -0.00103996208286897 0.000767079232332807 2.43314208675074 0.0383914183824527
5.5 -0.00103996195364558 0.000767079232309831 2.43314207889456 0.0383914183859646
5 -0.00232756924678421 0.000578341839374082 2.80105495899703 0.0307425315441091
5 -0.00232756990419462 0.00057834183945283 2.80105497874222 0.0307425315587271


==> hubbard-observables/data/m_f_b_8.csv <==
1 0.000219110035407843 1.27232986223748e-05 6.0185722403166 0.00156760690142937
1 0.000219110429739763 1.27232986106499e-05 6.01857219245016 0.00156760690088338
2.5 0.000156379640727472 5.71856295635533e-05 5.53447930753276 0.00670702126669561
2.5 0.00015637978478549 5.71856297002613e-05 5.5344792897034 0.00670702128079588
2 0.000167291337168748 3.22461614600529e-05 5.7217578442604 0.00400500193020007
2 0.000167291303853672 3.22461614739091e-05 5.72175784771648 0.00400500193190924
3.55 -0.000815522163170929 0.000154397708900879 5.0919161647782 0.0116299597596371
3.55 -0.000815522154057754 0.00015439770882635 5.09191616436473 0.0116299597562295
3.5 -0.000246464496813326 0.000104680017277562 5.07534158395839 0.0074456918862123
3.5 -0.000246463614512124 0.00010468001729198 5.07534153369074 0.00744569188481034
3.65 -0.000308075657636964 0.00017372940286805 5.01356346643352 0.012945193576551
3.65 -0.00030807598196843 0.000173729402821271 5.01356349166693 0.0129451935708428
3.6 -0.000523289642824443 0.000172955212062039 5.04345266650603 0.0143006014783042
3.6 -0.000523289598775486 0.000172955212032424 5.04345266655016 0.0143006014769775
3.75 0.00105862394898441 0.000745502945902163 4.82920672066075 0.112185489872713
3.7 -0.000413626348278704 0.000206708139876355 4.98176005803043 0.015621298452172
3.7 -0.000413626404986433 0.000206708140019927 4.98176006491465 0.0156212984695686
3.85 0.00137913893242278 0.000863491432811818 4.64852869260663 0.131816877449883
3.8 -0.0003459345160392 0.000221018538063137 4.92289531495763 0.0192162588961169
3.8 -0.000345934545237851 0.000221018538100701 4.92289532206617 0.0192162588916355
3.95 -0.000684685291019316 0.000908671555690332 4.87571001970532 0.140981725209178
3.9 -0.000656752299541428 0.000295848036819659 4.84889880479219 0.0194692053711851
3.9 -0.000656752786899659 0.0002958480369266 4.8488988339355 0.0194692053823941
3 -5.83944086942402e-05 9.61116766228071e-05 5.33441256244474 0.0107328763955918
3 -5.83933097273412e-05 9.61116769648344e-05 5.33441246176318 0.010732876435863
4.5 0.00087901056400952 0.0010976804843658 4.47276731024373 0.113056046009125
4.5 0.000879010323016244 0.00109768048437577 4.47276735383069 0.113056046017431
4 0.000146048876232793 0.000398564322889567 4.72496464007516 0.041957269234149
4 0.000146046813106248 0.000398564322649896 4.72496482148714 0.0419572691686618
5 0.000551290081140071 0.0038859288071593 3.55583502888124 0.411235486798535


==> hubbard-observables/data/m_s_all_betas.csv <==
3 1 1.2875710275733 0.000266772153127308
4 1 1.3123439607531 0.00040171918852339
6 1 1.33403005816281 0.000263029486733589
8 1 1.34161391780293 0.000303077447823204
10 1 1.34515221531972 0.000155334764028374
12 1 1.34711155897431 0.000275261369668462
3 2 1.40746697284153 0.00125147289980313
4 2 1.44707936812874 0.00223855129488304
6 2 1.48550433874713 0.00188107011878377
8 2 1.49705303401145 0.00203188967632135
10 2 1.50280594233722 0.00119839948728914
12 2 1.50974812401087 0.00163758598561843
3 2.5 1.47671356334857 0.00265756315205202
4 2.5 1.54755412625618 0.00420694917864739
6 2.5 1.57629331678926 0.00295569085385757
8 2.5 1.60933585415843 0.00408672707332451
10 2.5 1.61331648391379 0.00266866407499518
12 2.5 1.61877752902612 0.00342562033035827
3 3 1.55435990781474 0.00264187420118455
4 3 1.63710234890382 0.00843147762246197
6 3 1.72778779878233 0.00620873226321421
8 3 1.75050302424698 0.0069235044280908
10 3 1.76702149853683 0.00535709567048647
12 3 1.78520869426222 0.00819664149967334
3 3.5 1.63554358736782 0.00401139587278468
4 3.5 1.77078911173649 0.0082492316515752
6 3.5 1.89700124809419 0.0094243679715534
8 3.5 1.96611140787663 0.00885260787543871
10 3.5 2.00690720784021 0.0115559931079934
12 3.5 2.07103892254764 0.019564945435953
8 3.55 2.0198136482061 0.00859666996529931
10 3.55 2.06628114531993 0.0166194558481073
12 3.55 2.21138078930376 0.0997326600612395
8 3.6 2.03930448548083 0.0128457197891655
10 3.6 2.08548553725679 0.0123862506219896
12 3.6 2.16823137785589 0.013001760601721
8 3.65 2.10420235811212 0.0108491497009214
10 3.65 2.18672078182305 0.0185948873057807
12 3.65 2.03809054652993 0.0727128927313802
8 3.7 2.102429957043 0.0140484243243657
10 3.7 2.19052298413621 0.0148331529689833
12 3.7 2.28277820962184 0.0180437748610609
8 3.75 2.16875357318303 0.0591607827004057
10 3.75 2.14124794369334 0.091649743007435
12 3.75 2.19938349545177 0.066832051957095
8 3.8 2.17845938643304 0.0180864983199041
10 3.8 2.33691215321695 0.0164589731380454
12 3.8 2.3502348441645 0.0254645295203488
8 3.85 2.38621538322949 0.124636152873998
10 3.85 2.21071285844319 0.103950529078806
12 3.85 2.03460788976425 0.158398989549542
8 3.9 2.27051091572392 0.020789229663748
10 3.9 2.50676192436034 0.0254087728516988
12 3.9 2.47987721739664 0.032776752346774
8 3.95 2.32116214244176 0.0554961107147652
10 3.95 2.40870506766493 0.112880141192166
12 3.95 2.51540375317497 0.175677015820464
3 4 1.74497141654692 0.00534141121912566
4 4 1.92349856285203 0.0154413673142644
6 4 2.1663314049861 0.0154292486571374
8 4 2.39384583447752 0.0328442743699887
10 4 2.5770185153087 0.0417754941076821
12 4 2.70847018323299 0.093198464197027
3 4.5 1.84996913451846 0.00627828018935873
4 4.5 2.10904874198501 0.0225499477733492
6 4.5 2.67085896856751 0.0291677844109805
8 4.5 3.11259979163329 0.0815056458565202
10 4.5 3.70230790181519 0.0991457275018697
3 5 1.92793589894297 0.00640667451520528
4 5 2.26440089207239 0.0220963536824746
6 5 3.1785751995533 0.0336038357466218
8 5 4.65401103945846 0.41043794373516
3 5.5 1.97992447557729 0.00748479459262511
6 5.5 3.41093755563067 0.0393574626975394


==> hubbard-observables/data/m_s_b_10.csv <==
1 1.34515221531972 0.000155334764028374 -0.669487649142486 0.014299098962715
1 1.34515221531972 0.000155334764036834 -0.669487649142488 0.0142990989664147
2.5 1.61331648391379 0.00266866407499518 -0.841561594778933 0.181543541886531
2.5 1.61331648391379 0.00266866407499518 -0.841561594778933 0.181543541886531
2 1.50280594233722 0.00119839948728914 -0.778768487320027 0.103055004864126
2 1.50280594233722 0.00119839948729198 -0.778768487320027 0.103055004864155
3.55 2.06628114531993 0.0166194558481073 -1.17552066930441 1.11090374892541
3.55 2.06628114428434 0.0166194558415531 -1.17552064043185 1.11090374742072
3.5 2.00690720784021 0.0115559931079934 1.55088419271464 1.06389620159394
3.5 2.00690717339027 0.0115559931083468 1.55088879186705 1.06389620116594
3.65 2.18672078182305 0.0185948873057807 -2.21089594022865 1.19300774389178
3.65 2.18672078061818 0.0185948873143704 -2.21089590766041 1.19300774645818
3.6 2.08548553725679 0.0123862506219896 -0.110868744665475 0.901995433795384
3.6 2.08548574437457 0.0123862508036535 -0.110888586820499 0.901995437354491
3.75 2.14124794369334 0.091649743007435 10.9854837960782 6.74676504252412
3.7 2.19052298413621 0.0148331529689833 -2.50900792929219 1.08539724052933
3.7 2.19052298413621 0.0148331529660886 -2.50900792929219 1.08539723976619
3.85 2.21071285844319 0.103950529078806 5.10215914294025 5.07123927120037
3.8 2.33691215321695 0.0164589731380454 -8.14897797861585 1.11305358523204
3.8 2.33691215321695 0.0164589731380454 -8.14897797861585 1.11305358523204
3.95 2.40870506766493 0.112880141192166 0.768729942621243 4.31464390973591
3.9 2.50676192436034 0.0254087728516988 -8.07217590617123 1.60630276551056
3.9 2.50676191904723 0.0254087728482032 -8.07217563778047 1.60630276548951
3 1.76702149853683 0.00535709567048647 -1.43440699827209 0.487342713296691
3 1.76702149853683 0.00535709566789434 -1.43440699827208 0.487342712961679
4.5 3.70230790181519 0.0991457275018697 -48.26260871734 7.27087629078961
4.5 3.70230789206028 0.0991457275066023 -48.2626084950785 7.27087629049082
4 2.5770185153087 0.0417754941076821 -9.29982347866512 2.71996125449843
4 2.57701852331885 0.0417754941006524 -9.29982410359865 2.71996125456206


==> hubbard-observables/data/m_s_b_12.csv <==
1 1.34711155897431 0.000275261369668462 -0.821603369573835 0.024507827376885
1 1.34711155966212 0.000275261369216039 -0.821603434818393 0.0245078273600477
2.5 1.61877752902612 0.00342562033035827 -0.700108214158038 0.326450624668076
2.5 1.61877753342007 0.00342562033265517 -0.70010889243183 0.326450625552095
2 1.50974812401087 0.00163758598561843 -1.19076509854561 0.150488863883737
2 1.50974812401463 0.00163758598571229 -1.19076509943355 0.150488863809531
3.55 2.21138078930376 0.0997326600612395 0.307574002713972 3.66843982935493
3.5 2.07103892254764 0.019564945435953 -1.07740700995015 1.32344997232327
3.5 2.07103889664447 0.0195649454254204 -1.07740469422879 1.32344997092608
3.65 2.03809054652993 0.0727128927313802 7.18548098782623 4.26095001258654
3.6 2.16823137785589 0.013001760601721 -2.07212802773393 0.896869341769696
3.6 2.16823136622667 0.0130017606016913 -2.07212493318107 0.896869341131388
3.75 2.19938349545177 0.066832051957095 2.25112622400401 3.99785185843441
3.7 2.28277820962184 0.0180437748610609 -5.65035249752688 1.38183266987106
3.7 2.28277820201821 0.0180437748643325 -5.65035234375267 1.38183267045154
3.85 2.03460788976425 0.158398989549542 5.31298728656036 5.87773221561306
3.8 2.3502348441645 0.0254645295203488 -2.42853555624935 1.95475091592075
3.8 2.35023478647706 0.0254645295227629 -2.42853009179985 1.95475091628715
3.95 2.51540375317497 0.175677015820464 -10.4123998133274 6.60865992904722
3.9 2.47987721739664 0.032776752346774 -4.23352380290186 2.41310062700528
3.9 2.47987721739664 0.0327767523589265 -4.23352380290186 2.41310062869237
3 1.78520869426222 0.00819664149967334 -0.890477315960154 0.655875755995943
3 1.78520869414834 0.00819664150224374 -0.890477293236471 0.655875756084933
4 2.70847018323299 0.093198464197027 -15.2989267679277 5.04333965125987
4 2.70847032985903 0.0931984641972365 -15.2989334080856 5.0433396506466


==> hubbard-observables/data/m_s_b_3.csv <==
1 1.2875710275733 0.000266772153127308 -0.026208203325851 0.021780013228155
1 1.2875710275733 0.000266772153113338 -0.026208203325851 0.0217800132281754
2.5 1.47671356334857 0.00265756315205202 -0.272924087446247 0.211116556935933
2.5 1.47671356334857 0.00265756315190215 -0.272924087446246 0.211116556935359
2 1.40746697284153 0.00125147289980313 -0.169597686789106 0.0903433037068983
2 1.40746697418155 0.00125147290020887 -0.169597683763727 0.0903433036416046
3.5 1.63554358736782 0.00401139587278468 -0.789310439006628 0.409580656402699
3.5 1.63554358736782 0.0040113958728635 -0.789310439006629 0.409580656476852
3 1.55435990781474 0.00264187420118455 -0.862143570339327 0.236140498647813
3 1.55435990781474 0.00264187420123606 -0.862143570339327 0.236140498697494
4.5 1.84996913451846 0.00627828018935873 -0.570673786714696 0.549052755355903
4.5 1.84996913451846 0.00627828018948314 -0.570673786714697 0.549052755389695
4 1.74497141654692 0.00534141121912566 -1.3296081514515 0.512175563376579
4 1.74497141667484 0.00534141122122104 -1.32960818158794 0.512175563988356
5.5 1.97992447557729 0.00748479459262511 -0.125431941421095 0.583807807987002
5.5 1.97992451458812 0.00748479459750143 -0.125430875288188 0.583807805032585
5 1.92793589894297 0.00640667451520528 -1.59191651505867 0.517657662192398
5 1.92793589894297 0.00640667451642278 -1.59191651505867 0.517657662191493


==> hubbard-observables/data/m_s_b_4.csv <==
1 1.3123439607531 0.00040171918852339 -0.0055151313960889 0.0335450567433035
1 1.3123439607531 0.000401719187955895 -0.00551513139608902 0.033545056743306
2.5 1.54755412625618 0.00420694917864739 -1.09928909522434 0.319064402698799
2.5 1.54755412444605 0.00420694918003757 -1.09928913764213 0.319064402848557
2 1.44707936812874 0.00223855129488304 -0.126988478411411 0.191602207288854
2 1.44707936812874 0.00223855129268294 -0.126988478411411 0.191602207289033
3.5 1.77078911173649 0.0082492316515752 -1.51188230365426 0.651789541292757
3.5 1.77078911173649 0.0082492316517428 -1.51188230365426 0.651789541268036
3 1.63710234890382 0.00843147762246197 -0.542728277105032 0.597747330642786
3 1.63710237568334 0.00843147761483436 -0.542732787030011 0.597747328066465
4.5 2.10904874198501 0.0225499477733492 -1.23283064884787 1.87675730451747
4.5 2.10904873747636 0.0225499477550378 -1.23282828113406 1.87675729932558
4 1.92349856285203 0.0154413673142644 -1.95936368653175 1.09592295936568
4 1.92349856285203 0.015441367314515 -1.95936368653175 1.09592295979892
5 2.26440089207239 0.0220963536824746 -5.81591478804585 1.70465930563615
5 2.26440089154579 0.0220963537753969 -5.81591423430081 1.70465930454288


==> hubbard-observables/data/m_s_b_6.csv <==
1 1.33403005816281 0.000263029486733589 -0.192555137155477 0.0294669961199632
1 1.33403005816281 0.000263029486747314 -0.192555137155477 0.0294669961199233
2.5 1.57629331678926 0.00295569085385757 0.0311853121468185 0.312927925747245
2.5 1.57629330409019 0.00295569086603203 0.0311886566916351 0.312927927258078
2 1.48550433874713 0.00188107011878377 -0.459704301884639 0.130637752489143
2 1.48550434031775 0.00188107011676796 -0.459704577878145 0.130637752361982
3.5 1.89700124809419 0.0094243679715534 -3.14524269175865 0.848284306932979
3.5 1.89700123987959 0.00942436797092808 -3.14524285428619 0.848284306529614
3 1.72778779878233 0.00620873226321421 -1.17304592716226 0.621461708213987
3 1.72778779878233 0.00620873226331904 -1.17304592716226 0.621461708332907
4.5 2.67085896856751 0.0291677844109805 -3.95984603367704 2.51335230874618
4.5 2.67085896591917 0.0291677844021834 -3.95984602250638 2.51335230749526
4 2.1663314049861 0.0154292486571374 -0.0125656278183497 1.36634168575307
4 2.16633140801199 0.0154292499272722 -0.0125650408774434 1.36634204238704
5.5 3.41093755563067 0.0393574626975394 -8.88135067527559 2.71517792975131
5.5 3.41093767882681 0.0393574626542998 -8.88135090616596 2.71517792877694
5 3.1785751995533 0.0336038357466218 -12.5697517696849 2.31752864912609
5 3.17857520767072 0.0336038357496408 -12.5697524407097 2.31752864855567


==> hubbard-observables/data/m_s_b_8.csv <==
1 1.34161391780293 0.000303077447823204 -0.464334839712903 0.025842914429494
1 1.34161391857719 0.000303077447352412 -0.464334865461773 0.0258429143869905
2.5 1.60933585415843 0.00408672707332451 -0.766428599992182 0.313493336700187
2.5 1.60933585415843 0.00408672707325893 -0.766428599992183 0.31349333669898
2 1.49705303401145 0.00203188967632135 -0.574647833828371 0.186397517995594
2 1.49705304389109 0.00203188967689652 -0.574649164702222 0.18639751822769
3.55 2.0198136482061 0.00859666996529931 -3.1814443786466 0.704588239166974
3.55 2.01981365004887 0.00859666996836726 -3.18144487222623 0.704588239421333
3.5 1.96611140787663 0.00885260787543871 -0.803608796024412 0.65230990292316
3.5 1.96611140987127 0.00885260787124563 -0.803608868934038 0.652309902501395
3.65 2.10420235811212 0.0108491497009214 -3.66351835625617 0.804012769038466
3.65 2.10420235228369 0.0108491497007686 -3.66351823908407 0.804012768872253
3.6 2.03930448548083 0.0128457197891655 -1.49886858813035 0.856201182559362
3.6 2.03930448427609 0.0128457197903773 -1.49886854880327 0.85620118191139
3.75 2.16875357318303 0.0591607827004057 -1.84948611858433 3.34340327091829
3.7 2.102429957043 0.0140484243243657 -2.10955110813049 1.15698939085226
3.7 2.10242997912346 0.0140484243323732 -2.1095528262863 1.15698939118479
3.85 2.38621538322949 0.124636152873998 7.44984631656701 3.60713748360652
3.8 2.17845938643304 0.0180864983199041 0.479042524392249 1.57759099172943
3.8 2.17845934607608 0.0180864983253031 0.479047529363127 1.57759099142456
3.95 2.32116214244176 0.0554961107147652 -4.53815828884397 2.76368813408898
3.9 2.27051091572392 0.020789229663748 -1.85098757516799 1.53118396798257
3.9 2.27051091572392 0.0207892296639296 -1.85098757516799 1.53118396798088
3 1.75050302424698 0.0069235044280908 -1.03583364985275 0.540040010522439
3 1.7505030235706 0.00692350442792053 -1.03583357526835 0.540040011026782
4.5 3.11259979163329 0.0815056458565202 -16.7704823791016 6.17167106076566
4.5 3.11259976425423 0.081505645867751 -16.7704822751239 6.17167106078719
4 2.39384583447752 0.0328442743699887 -1.37533174714755 2.94954211020337
4 2.39384581602652 0.0328442743026005 -1.37533133623541 2.94954209903825
5 4.65401103945846 0.41043794373516 -77.6437662902591 28.2818233699962


==> hubbard-observables/data/s_af_1_all_betas.csv <==
3 1 0.551378677908379 0.000232039829801175
4 1 0.573265013030987 0.000359160186965192
6 1 0.592263664196441 0.000240846587442184
8 1 0.599474506000231 0.00027773940903899
10 1 0.602472012918224 0.000142436299846092
12 1 0.604609592104952 0.000254256956604226
3 2 0.660749668081773 0.00117415294711736
4 2 0.698643149875428 0.00218647965893152
6 2 0.735822755523108 0.00186642665151027
8 2 0.747752358691208 0.00203569395509339
10 2 0.753042907731997 0.001208049896899
12 2 0.760094568802319 0.0016596798477544
3 2.5 0.729705168878312 0.00259234049271385
4 2.5 0.798952010007038 0.00431282544624082
6 2.5 0.82969408205104 0.00305489653212748
8 2.5 0.863313716789957 0.00431094996332114
10 2.5 0.868625615915263 0.00287503517341283
12 2.5 0.874117419915451 0.00377242561848101
3 3 0.808523928756431 0.00259246109491659
4 3 0.894379997515268 0.0090465480040546
6 3 0.994411013388711 0.0071619951205124
8 3 1.02351504856363 0.00822220402023362
10 3 1.03830632841467 0.00641255144947937
12 3 1.06075521544552 0.00996633016184469
3 3.5 0.896222859217844 0.00435783576034216
4 3.5 1.05143905424763 0.00699297659139907
6 3.5 1.20549399336633 0.0117545613643987
8 3.5 1.30264961174269 0.0110222561808186
10 3.5 1.33378810643503 0.016517418317322
12 3.5 1.42036777917026 0.0283190274042827
8 3.55 1.35645626705569 0.011796326000853
10 3.55 1.42553909900821 0.0235392462614786
12 3.55 1.62020687721102 0.140150991702988
8 3.6 1.38682868103387 0.01767080399901
10 3.6 1.43622067191752 0.0180636212188122
12 3.6 1.56338986473834 0.0204473684387534
8 3.65 1.47312284449591 0.015348537300162
10 3.65 1.58782616080323 0.0286627278765021
12 3.65 1.34885062767787 0.111323925186329
8 3.7 1.47561016319128 0.0200121433238039
10 3.7 1.5913449789852 0.0227584052719928
12 3.7 1.72031158828905 0.0293102698173883
8 3.75 1.57221899949037 0.085058425388072
10 3.75 1.51027614381873 0.139680616772263
12 3.75 1.57721951476102 0.0984356394144553
8 3.8 1.57879213173559 0.0268574718892833
10 3.8 1.80781750707568 0.0265233841224082
12 3.8 1.83225725534414 0.0439185542755839
8 3.85 1.89115369205415 0.194443607987751
10 3.85 1.63466486075878 0.161898708008847
12 3.85 1.30105544335981 0.267579747231085
8 3.9 1.71464404337701 0.0334037879757038
10 3.9 2.06245547958178 0.0442334913718907
12 3.9 2.01032618587768 0.0623645776552875
8 3.95 1.76987149902876 0.083816453784467
10 3.95 1.91947507553582 0.201250565376404
12 3.95 2.07578706388403 0.31709652781447
3 4 1.02157826144896 0.00587927614100342
4 4 1.23761698410735 0.0196741417314769
6 4 1.56995908866605 0.0231436039383492
8 4 1.89284396006793 0.0552457601348748
10 4 2.19881795362762 0.0781381697731667
12 4 2.49148556146561 0.186889456728343
3 4.5 1.14923253290072 0.00740582459806795
4 4.5 1.49775536694179 0.0323484986042648
6 4.5 2.36190737595134 0.0499061116892973
8 4.5 3.23980765198578 0.175840941975262
10 4.5 4.62132081505244 0.261951121108378
3 5 1.25100377197557 0.00813246681398746
4 5 1.70223682881407 0.0335205807995972
6 5 3.30686585104235 0.0749593368476166
8 5 8.11323804351729 1.44286946687243
3 5.5 1.3162925788466 0.00986138513952299
6 5.5 3.72146291396772 0.0992684974966073


==> hubbard-observables/data/s_af_1_b_10.csv <==
1 0.602472012918224 0.000142436299846092 -0.668567665875131 0.0130717094667897
1 0.602472012918224 0.000142436299833555 -0.668567665875133 0.0130717094771146
2.5 0.868625615915263 0.00287503517341283 -0.826714679505863 0.195790792523597
2.5 0.868625619111779 0.0028750351763417 -0.826714713405408 0.195790792695062
2 0.753042907731997 0.001208049896899 -0.82090492013246 0.104581593937038
2 0.75304290998896 0.00120804989562699 -0.820905152377474 0.10458159387033
3.55 1.42553909900821 0.0235392462614786 -1.78863767544067 1.61395325761598
3.55 1.42553911709653 0.0235392462523334 -1.78863803428181 1.61395325804377
3.5 1.33378810643503 0.016517418317322 3.11587455521097 1.56847544164117
3.5 1.33378812199607 0.0165174183156046 3.11587330119128 1.56847544257461
3.65 1.58782616080323 0.0286627278765021 -2.98949070645616 1.86605478947312
3.65 1.5878261468996 0.0286627278815107 -2.98948968785275 1.86605478947318
3.6 1.43622067191752 0.0180636212188122 0.879642470615471 1.36267427295905
3.6 1.43622079818729 0.0180636212096074 0.879638413857764 1.36267427152072
3.75 1.51027614381873 0.139680616772263 17.1609062501007 10.3012714148966
3.7 1.5913449789852 0.0227584052719928 -3.07172691748366 1.74189436739909
3.7 1.5913449997937 0.0227584052732899 -3.07172745389532 1.74189436728158
3.85 1.63466486075878 0.161898708008847 7.04329584419297 7.86744980578521
3.8 1.80781750707568 0.0265233841224082 -12.5225562699828 1.83513468039865
3.8 1.80781750763653 0.0265233841186214 -12.5225561099579 1.83513468051515
3.95 1.91947507553582 0.201250565376404 2.52680796647397 7.80654686848817
3.9 2.06245547958178 0.0442334913718907 -12.4419641556692 2.87643646442104
3.9 2.06245548734503 0.0442334913715261 -12.4419643315159 2.87643646388723
3 1.03830632841467 0.00641255144947937 -1.33373792998533 0.585656745426895
3 1.03830632841467 0.00641255136049429 -1.33373792998532 0.585656745828585
4.5 4.62132081505244 0.261951121108378 -124.361638547828 19.8447645957772
4.5 4.62132085200382 0.261951121106843 -124.361640836483 19.8447645950576
4 2.19881795362762 0.0781381697731667 -18.4739168135291 5.16679471549041
4 2.19881801244941 0.07813816977185 -18.4739183532036 5.16679471619726


==> hubbard-observables/data/s_af_1_b_12.csv <==
1 0.604609592104952 0.000254256956604226 -0.814052665813469 0.0225943465986241
1 0.604609592044897 0.000254256956425138 -0.814052657237098 0.0225943466091983
2.5 0.874117419915451 0.00377242561848101 -0.701754713161246 0.360233234974037
2.5 0.874117432388958 0.00377242561683837 -0.701755662366489 0.360233235278833
2 0.760094568802319 0.0016596798477544 -1.26915870869877 0.152328597303392
2 0.760094570511857 0.00165967984492068 -1.26915877678413 0.152328597278047
3.55 1.62020687721102 0.140150991702988 0.507656175382599 4.8903298662495
3.5 1.42036777917026 0.0283190274042827 -0.927163579024789 1.91313006245471
3.5 1.42036778256798 0.0283190274233671 -0.92716397075808 1.91313006247409
3.65 1.34885062767787 0.111323925186329 11.2966413940387 6.9671834994608
3.6 1.56338986473834 0.0204473684387534 -2.22900305687461 1.44734295382761
3.6 1.5633898701783 0.0204473684343796 -2.22900304112209 1.44734295390377
3.75 1.57721951476102 0.0984356394144553 3.82122907085746 6.07234238084709
3.7 1.72031158828905 0.0293102698173883 -7.30452448545111 2.45380825424937
3.7 1.720311589961 0.0293102698220479 -7.30452449157853 2.45380825369121
3.85 1.30105544335981 0.267579747231085 10.1437099215885 10.0149018617936
3.8 1.83225725534414 0.0439185542755839 -4.58876850295121 3.42220586039988
3.8 1.83225732954923 0.0439185543000534 -4.5887728193616 3.42220586112788
3.95 2.07578706388403 0.31709652781447 -14.5323273613645 12.237034125577
3.9 2.01032618587768 0.0623645776552875 -5.53973211339981 4.52507192084193
3.9 2.01032640913726 0.0623645776668062 -5.53974864793979 4.52507192141232
3 1.06075521544552 0.00996633016184469 -0.762812437278667 0.801251069154581
3 1.06075521266893 0.00996633017294543 -0.762812378440949 0.801251068132919
4 2.49148556146561 0.186889456728343 -31.1720764735881 10.1890832000805
4 2.49148521641968 0.186889456747136 -31.172060749409 10.1890832019164


==> hubbard-observables/data/s_af_1_b_3.csv <==
1 0.551378677908379 0.000232039829801175 -0.0217130892027829 0.0190468719694462
1 0.551378677908379 0.000232039829840461 -0.0217130892027828 0.019046872029144
2.5 0.729705168878312 0.00259234049271385 -0.362349703346106 0.205541228710632
2.5 0.729705168876397 0.00259234049309786 -0.362349703854042 0.205541229392096
2 0.660749668081773 0.00117415294711736 -0.177056372364312 0.0832002970428698
2 0.660749668081773 0.00117415294711737 -0.177056372364312 0.0832002970428698
3.5 0.896222859217844 0.00435783576034216 -0.800883786847754 0.445093046479768
3.5 0.896222859217844 0.00435783576203331 -0.800883786847754 0.445093046476128
3 0.808523928756431 0.00259246109491659 -0.924304402995435 0.237201538504259
3 0.808523928756431 0.00259246109514427 -0.924304402995434 0.237201538504123
4.5 1.14923253290072 0.00740582459806795 -0.632011236385721 0.632236743681728
4.5 1.1492325346185 0.00740582459900919 -0.632011874149777 0.63223674366253
4 1.02157826144896 0.00587927614100342 -1.50383789714062 0.555794483000341
4 1.02157826263108 0.00587927614483717 -1.5038378891735 0.555794483810018
5.5 1.3162925788466 0.00986138513952299 -0.213587069522627 0.773951456694064
5.5 1.3162925788466 0.00986138513547431 -0.213587069522627 0.773951456693438
5 1.25100377197557 0.00813246681398746 -2.07250851239659 0.658510360795847
5 1.25100377197557 0.00813246681394159 -2.07250851239659 0.658510360796047


==> hubbard-observables/data/s_af_1_b_4.csv <==
1 0.573265013030987 0.000359160186965192 -0.00539101654786878 0.0302855075857624
1 0.573265013030987 0.000359160188782549 -0.00539101654786772 0.0302855075857024
2.5 0.798952010007038 0.00431282544624082 -1.16509834300923 0.328836795416583
2.5 0.798952010515781 0.00431282544744039 -1.16509788623266 0.328836795320449
2 0.698643149875428 0.00218647965893152 -0.162154664803536 0.182787459216158
2 0.698643149875428 0.00218647965910522 -0.162154664803536 0.182787459218504
3.5 1.05143905424763 0.00699297659139907 -1.68009815397343 0.642562810612727
3.5 1.05143906010265 0.00699297659188415 -1.68009888555698 0.642562810941991
3 0.894379997515268 0.0090465480040546 -0.633450181538475 0.649671309672075
3 0.894379983195611 0.0090465480007963 -0.633449119946469 0.649671309988449
4.5 1.49775536694179 0.0323484986042648 -3.35224751317165 2.65868928335194
4.5 1.49775534660912 0.0323484985833656 -3.35224846799773 2.65868928378133
4 1.23761698410735 0.0196741417314769 -2.54645314275405 1.34132010738978
4 1.23761698891776 0.01967414172127 -2.54645318725957 1.34132010774412
5 1.70223682881407 0.0335205807995972 -7.59565099982967 2.58619794191683
5 1.70223682921155 0.0335205808032164 -7.59565122996103 2.58619794194627


==> hubbard-observables/data/s_af_1_b_6.csv <==
1 0.592263664196441 0.000240846587442184 -0.186249540421874 0.0270455990649754
1 0.592263664196441 0.000240846587442184 -0.186249540421874 0.0270455990649754
2.5 0.82969408205104 0.00305489653212748 0.0103435779623529 0.31966616122534
2.5 0.82969408205104 0.00305489651521066 0.0103435779623541 0.319666146155059
2 0.735822755523108 0.00186642665151027 -0.457682748865956 0.129528674762886
2 0.735822755523108 0.00186642665169973 -0.457682748865956 0.129528674763453
3.5 1.20549399336633 0.0117545613643987 -4.52464488483121 1.08155415664766
3.5 1.20549399250675 0.0117545613518379 -4.52464462081502 1.08155415710051
3 0.994411013388711 0.0071619951205124 -0.899924468864314 0.719420331010305
3 0.994411013388711 0.00716199512078307 -0.899924468864314 0.719420331000296
4.5 2.36190737595134 0.0499061116892973 -8.53689999685326 4.50785005061967
4.5 2.36190736389958 0.0499061116842138 -8.53690022480524 4.50785005124201
4 1.56995908866605 0.0231436039383492 0.259418552222221 2.00575157850715
4 1.56995908866605 0.023143603945205 0.259418552222223 2.005751583337
5.5 3.72146291396772 0.0992684974966073 -23.072213825065 7.33616078356012
5.5 3.7214629088809 0.0992684974875286 -23.0722130206927 7.33616078399208
5 3.30686585104235 0.0749593368476166 -26.9561849473957 5.41657465905714
5 3.30686585287941 0.0749593368502133 -26.9561852450722 5.41657465868494


==> hubbard-observables/data/s_af_1_b_8.csv <==
1 0.599474506000231 0.00027773940903899 -0.442794295486148 0.023571446964071
1 0.599474506733152 0.00027773940876133 -0.442794388625209 0.0235714469329943
2.5 0.863313716789957 0.00431094996332114 -0.843386688576174 0.337491656596283
2.5 0.863313715547285 0.00431094996250763 -0.843386625239213 0.337491656438785
2 0.747752358691208 0.00203569395509339 -0.641689186784502 0.18590248897542
2 0.747752358020764 0.00203569395404591 -0.641689096225415 0.185902488918442
3.55 1.35645626705569 0.011796326000853 -3.9961562709753 0.992035171006066
3.55 1.35645627512154 0.011796325999878 -3.99615629990751 0.992035171231864
3.5 1.30264961174269 0.0110222561808186 -2.56269667788614 0.815556875580017
3.5 1.30264963264738 0.011022256192047 -2.56269743271149 0.815556875572542
3.65 1.47312284449591 0.015348537300162 -5.30371142423532 1.14724927305558
3.65 1.47312284997278 0.015348537296204 -5.30371209339504 1.14724927283964
3.6 1.38682868103387 0.01767080399901 -1.80249093795657 1.18156562904396
3.6 1.38682867965835 0.0176708040003863 -1.80249214917456 1.18156562853334
3.75 1.57221899949037 0.085058425388072 -3.10008074473914 4.89234164269192
3.7 1.47561016319128 0.0200121433238039 -3.06576183277799 1.68371592202562
3.7 1.47561014798694 0.0200121433316343 -3.06576138452888 1.68371592181532
3.85 1.89115369205415 0.194443607987751 10.6045083066841 5.40454503176092
3.8 1.57879213173559 0.0268574718892833 0.384994679193957 2.33921339247681
3.8 1.57879214843448 0.0268574719163545 0.384994174670035 2.3392133918819
3.95 1.76987149902876 0.083816453784467 -5.93402427120343 4.25896126441533
3.9 1.71464404337701 0.0334037879757038 -3.27762093417268 2.4881633118153
3.9 1.7146440569698 0.0334037879781983 -3.27762152737786 2.48816331291404
3 1.02351504856363 0.00822220402023362 -1.30152030976406 0.637900005861512
3 1.02351504856363 0.00822220401485322 -1.30152030976406 0.637900004997271
4.5 3.23980765198578 0.175840941975262 -39.9135225438217 13.4968113980175
4.5 3.23980760705494 0.175840941976479 -39.9135216695083 13.496811398523
4 1.89284396006793 0.0552457601348748 -0.091734362284142 4.6474547523285
4 1.89284505621444 0.0552457602799435 -0.0918809642841402 4.64745470454306
5 8.11323804351729 1.44286946687243 -292.336940262028 104.107218460222


==> hubbard-observables/data/s_af_3_all_betas.csv <==
3 1 0.554924446066294 0.000224418457396645
4 1 0.575691773339725 0.000337132996496724
6 1 0.595020083472499 0.000224174191051459
8 1 0.600875552634536 0.000259080807981228
10 1 0.604390153494022 0.00013484040246183
12 1 0.605338167974727 0.000232147918182179
3 2 0.659004823308977 0.00120976589897529
4 2 0.696399591436788 0.00213254401950461
6 2 0.73463016619061 0.00185514741239861
8 2 0.745845096977854 0.00199627758126168
10 2 0.752039049594756 0.00121047953900505
12 2 0.758652029824706 0.00157872072443606
3 2.5 0.720733993751175 0.00287578582052593
4 2.5 0.795249492592446 0.00435838540087952
6 2.5 0.825387768565421 0.00336347910183429
8 2.5 0.862405332099752 0.00449773944145318
10 2.5 0.865033649703054 0.00293058781358735
12 2.5 0.87241227602097 0.00352079274447136
3 3 0.798973167361294 0.0033382691916227
4 3 0.894265461141967 0.00937883588801945
6 3 0.993729754400309 0.00707631738158115
8 3 1.01688159651213 0.00734193118858111
10 3 1.04366278850333 0.00620551913258528
12 3 1.06570675085716 0.00902871880621181
3 3.5 0.88054991456937 0.00476084636125275
4 3.5 1.0264730374941 0.0100572064528278
6 3.5 1.18202071088629 0.0128892015616763
8 3.5 1.27787729271983 0.011588570363091
10 3.5 1.36220265302752 0.0135908094249984
12 3.5 1.44252831037973 0.0248163591019981
8 3.55 1.35654935028727 0.011414716031145
10 3.55 1.43926767524011 0.0192218033273831
12 3.55 1.6241852599208 0.140057431314992
8 3.6 1.38879740888057 0.0179211126087189
10 3.6 1.47467837796311 0.015926836651389
12 3.6 1.55659107859354 0.0162537822916668
8 3.65 1.46706431330257 0.0149565015267621
10 3.65 1.59519416588246 0.0224179969104937
12 3.65 1.43818235673417 0.095389974059248
8 3.7 1.46510331997397 0.0199925869935704
10 3.7 1.60887960295936 0.0194380110296175
12 3.7 1.73539157999162 0.0217650040879833
8 3.75 1.55240165541565 0.0826905561291685
10 3.75 1.56669060538947 0.134536232375759
12 3.75 1.63815400834938 0.101274607370823
8 3.8 1.58823404054932 0.0255229126495847
10 3.8 1.80040583136442 0.0223500407439136
12 3.8 1.85607197154614 0.0300333705499428
8 3.85 1.85613413216214 0.172592133119905
10 3.85 1.6089148644513 0.15066224949557
12 3.85 1.42442900290102 0.233744608022269
8 3.9 1.71849161375027 0.028904192214061
10 3.9 2.10757173981208 0.0365686337672567
12 3.9 2.12574821624615 0.0379517073748776
8 3.95 1.85272239936355 0.0876253540079463
10 3.95 1.98191980620782 0.153346060469239
12 3.95 2.13358718754445 0.254522331579083
3 4 1.00163640328953 0.00756036370006817
4 4 1.22521668810112 0.0214107635044449
6 4 1.55384116589199 0.0239621182565143
8 4 1.92327715597409 0.0493283341490113
10 4 2.18204516537046 0.0495933522391587
12 4 2.32521382488019 0.0988055887955971
3 4.5 1.12181060320118 0.00942773904581689
4 4.5 1.45115131413864 0.0377719007230633
6 4.5 2.38757962533548 0.0553657555413847
8 4.5 3.06493412111296 0.135956034182834
10 4.5 3.74260928427912 0.116734287120504
3 5 1.21562761924829 0.00987431720794795
4 5 1.71395278134628 0.039040253748676
6 5 3.43334974585125 0.0670778674130595
8 5 4.12875148960522 0.591309025267911
3 5.5 1.2925960313704 0.0118790383393845
6 5.5 4.17035829854245 0.0911986525746072


==> hubbard-observables/data/s_af_3_b_10.csv <==
1 0.604390153494022 0.00013484040246183 -2.11573322275227 0.00958557597237446
1 0.604390153206981 0.000134840402452555 -2.11573321596847 0.0095855759765265
2.5 0.865033649703054 0.00293058781358735 -5.88167519274229 0.200186235377301
2.5 0.865033646737397 0.00293058781317994 -5.88167515045376 0.200186235362423
2 0.752039049594756 0.00121047953900505 -4.07759730405347 0.0738243000424984
2 0.752039049192986 0.00121047953951982 -4.07759728134639 0.0738243000475977
3.55 1.43926767524011 0.0192218033273831 -19.5196752633799 1.21813667741846
3.55 1.43926768015748 0.0192218033240726 -19.5196753873619 1.21813667732615
3.5 1.36220265302752 0.0135908094249984 -17.5975447052696 0.81019647909366
3.5 1.36220264527648 0.0135908094282047 -17.5975445252175 0.81019647904544
3.65 1.59519416588246 0.0224179969104937 -26.3286123130235 1.30320583413627
3.65 1.59519416588246 0.0224179969104937 -26.3286123130235 1.30320583413627
3.6 1.47467837796311 0.015926836651389 -21.0305892926885 0.903878246271096
3.6 1.47467839845394 0.0159268366541794 -21.0305898372376 0.903878246288313
3.75 1.56669060538947 0.134536232375759 -21.2963621482272 22.1321764526406
3.7 1.60887960295936 0.0194380110296175 -25.4105805982657 1.09249874293863
3.7 1.60887960323196 0.0194380110282716 -25.4105806919942 1.09249874288692
3.85 1.6089148644513 0.15066224949557 -11.4301922126918 21.4345738993045
3.8 1.80040583136442 0.0223500407439136 -31.1241814759803 1.2644681923876
3.8 1.80040582849163 0.0223500407423322 -31.1241814612341 1.26446819237807
3.95 1.98191980620782 0.153346060469239 -43.584547370264 22.4751189861951
3.9 2.10757173981208 0.0365686337672567 -42.7080900492509 2.02201170752522
3.9 2.10757173911045 0.0365686337628927 -42.7080899907221 2.02201170749943
3 1.04366278850333 0.00620551913258528 -9.10868208235859 0.391807317698409
3 1.04366278839291 0.00620551913291275 -9.10868207282899 0.391807317700942
4.5 3.74260928427912 0.116734287120504 -106.11819173302 5.66428058610549
4.5 3.74260930482058 0.116734287120128 -106.118191079724 5.66428058597897
4 2.18204516537046 0.0495933522391587 -44.5916315102394 2.84062253898079
4 2.18204518916039 0.0495933522321632 -44.5916322354472 2.84062253883115


==> hubbard-observables/data/s_af_3_b_12.csv <==
1 0.605338167974727 0.000232147918182179 -2.46870949318823 0.0268404726157332
1 0.605338167972402 0.000232147918059779 -2.46870949295775 0.0268404726123778
2.5 0.87241227602097 0.00352079274447136 -7.5004400815252 0.42009318043129
2.5 0.872412275031961 0.00352079274620319 -7.500439943314 0.420093180417955
2 0.758652029824706 0.00157872072443606 -5.27888119579354 0.186308646985928
2 0.758652030076214 0.00157872072411894 -5.27888119310959 0.18630864697587
3.55 1.6241852599208 0.140057431314992 -55.5447767497614 25.6466411821735
3.5 1.44252831037973 0.0248163591019981 -26.8287602167772 2.23811756095208
3.5 1.44252831587248 0.0248163590967624 -26.8287604785887 2.23811756082774
3.65 1.43818235673417 0.095389974059248 -13.5461160375001 18.8650346483199
3.6 1.55659107859354 0.0162537822916668 -30.5057512409181 1.21729181025471
3.6 1.55659107862494 0.0162537822905994 -30.5057513289962 1.21729181027234
3.75 1.63815400834938 0.101274607370823 -20.5700882937442 20.6568886795912
3.7 1.73539157999162 0.0217650040879833 -36.1803938981018 1.49423335295865
3.7 1.73539157745402 0.021765004088167 -36.1803937812144 1.49423335295848
3.85 1.42442900290102 0.233744608022269 62.4020325125262 37.6656245099533
3.8 1.85607197154614 0.0300333705499428 -42.6851187452595 1.93868009684669
3.8 1.85607197476697 0.0300333705489164 -42.6851188443927 1.93868009663575
3.95 2.13358718754445 0.254522331579083 4.03219206843239 42.2036886826855
3.9 2.12574821624615 0.0379517073748776 -53.7645019861127 2.54012277811554
3.9 2.12574821559616 0.0379517073705 -53.7645019405747 2.54012277807391
3 1.06570675085716 0.00902871880621181 -13.1470626706177 1.07270350254877
3 1.06570675086085 0.009028718806422 -13.1470626739955 1.07270350258453
4 2.32521382488019 0.0988055887955971 -56.3017878049319 7.58315248632992
4 2.3252138248833 0.098805588799305 -56.3017878050971 7.58315248685191


==> hubbard-observables/data/s_af_3_b_3.csv <==
1 0.554924446066294 0.000224418457396645 -0.498593634142903 0.00460013205677099
1 0.554924446449244 0.000224418456736648 -0.498593643020288 0.004600132057372
2.5 0.720733993751175 0.00287578582052593 -0.918659755251766 0.0606312413985363
2.5 0.720733993721807 0.0028757858139386 -0.918659754566164 0.060631241393714
2 0.659004823308977 0.00120976589897529 -0.791706045318356 0.0257224557282887
2 0.659004823006292 0.0012097658979524 -0.791706038311777 0.0257224557312594
3.5 0.88054991456937 0.00476084636125275 -1.14897499571966 0.11495875558023
3.5 0.880549918812175 0.0047608463602432 -1.1489750505589 0.114958755575191
3 0.798973167361294 0.0033382691916227 -1.10365387240736 0.0789889824373201
3 0.798973168494645 0.00333826919111871 -1.10365390426896 0.0789889824366507
4.5 1.12181060320118 0.00942773904581689 -2.76180026885806 0.249828222944561
4.5 1.1218106047829 0.00942773904428728 -2.76180003072457 0.249828222987812
4 1.00163640328953 0.00756036370006817 -1.95805166913561 0.164382110262158
4 1.00163640342678 0.00756036369946074 -1.95805166594641 0.164382110251572
5.5 1.2925960313704 0.0118790383393845 -3.15876083727644 0.273336198050554
5.5 1.2925960313704 0.0118790383461311 -3.15876083727644 0.273336198022975
5 1.21562761924829 0.00987431720794795 -2.88954896262585 0.228848614748996
5 1.21562761924829 0.00987431720761762 -2.88954896262585 0.228848614738905


==> hubbard-observables/data/s_af_3_b_4.csv <==
1 0.575691773339725 0.000337132996496724 -0.684921266432967 0.0140686470653386
1 0.575691773339725 0.000337132996482977 -0.684921266432967 0.0140686470642598
2.5 0.795249492592446 0.00435838540087952 -2.14701642996734 0.192234118074935
2.5 0.79524949340846 0.0043583854009626 -2.14701636631886 0.192234118061701
2 0.696399591436788 0.00213254401950461 -1.24232507565663 0.0920669485662873
2 0.696399589722496 0.00213254401812992 -1.24232498824612 0.0920669487783468
3.5 1.0264730374941 0.0100572064528278 -3.06057817584676 0.325928487397917
3.5 1.02647304356321 0.0100572064527756 -3.06057832138586 0.325928487397197
3 0.894265461141967 0.00937883588801945 -2.75100388050874 0.3588545521742
3 0.894265456130595 0.00937883589183096 -2.75100379696902 0.358854552173263
4.5 1.45115131413864 0.0377719007230633 -6.67877581276106 1.58061621362254
4.5 1.45115132917261 0.0377719007151052 -6.67877550886892 1.5806162134513
4 1.22521668810112 0.0214107635044449 -4.46921907922946 0.876431433582099
4 1.22521668810112 0.0214107635044449 -4.46921907922946 0.876431433582099
5 1.71395278134628 0.039040253748676 -6.59707740305577 1.8159267663715
5 1.71395278585774 0.0390402537545587 -6.59707764811962 1.81592676659772


==> hubbard-observables/data/s_af_3_b_6.csv <==
1 0.595020083472499 0.000224174191051459 -1.21967231283016 0.0107305308207246
1 0.595020084819157 0.000224174191924467 -1.21967230671705 0.0107305308184429
2.5 0.825387768565421 0.00336347910183429 -2.91859940656274 0.158104117146114
2.5 0.825387718231131 0.00336347912220311 -2.9185996095908 0.158104117083512
2 0.73463016619061 0.00185514741239861 -2.30102565770595 0.081369937632034
2 0.734630165256996 0.00185514741305078 -2.30102566956893 0.0813699376413624
3.5 1.18202071088629 0.0128892015616763 -5.69246726474404 0.635217359589442
3.5 1.18202070965081 0.0128892015614869 -5.69246739677664 0.635217359674053
3 0.993729754400309 0.00707631738158115 -4.99003447237538 0.33970565520285
3 0.993729752325218 0.00707631738153248 -4.99003456437921 0.339705655153407
4.5 2.38757962533548 0.0553657555413847 -29.6766871864371 2.26893086594611
4.5 2.38757959364043 0.0553657555391006 -29.6766868524163 2.26893086586902
4 1.55384116589199 0.0239621182565143 -11.0181932330821 1.09777136974908
4 1.55384118214591 0.0239621182536975 -11.0181931949064 1.09777136980475
5.5 4.17035829854245 0.0911986525746072 -65.1106241849637 3.45072601195256
5.5 4.17035830778383 0.0911986525748225 -65.1106242662916 3.4507260118992
5 3.43334974585125 0.0670778674130595 -48.3657381588392 2.46470010587337
5 3.4333497443197 0.0670778674100132 -48.365738215963 2.46470010587462


==> hubbard-observables/data/s_af_3_b_8.csv <==
1 0.600875552634536 0.000259080807981228 -1.60962319270741 0.0192365654224035
1 0.600875553143645 0.000259080808041423 -1.60962323546569 0.0192365654187594
2.5 0.862405332099752 0.00449773944145318 -5.23948108938075 0.311162188770647
2.5 0.862405333095311 0.00449773944122995 -5.23948107572459 0.311162188758465
2 0.745845096977854 0.00199627758126168 -3.21493675721958 0.14343245037124
2 0.745845096969238 0.00199627758098158 -3.21493675670386 0.143432450391843
3.55 1.35654935028727 0.011414716031145 -12.9112483812446 0.61192933233088
3.55 1.35654934616673 0.0114147160310462 -12.9112483138048 0.611929332348807
3.5 1.27787729271983 0.011588570363091 -11.5205798474399 0.588635993233712
3.5 1.27787729313405 0.011588570367007 -11.5205798150699 0.588635993129324
3.65 1.46706431330257 0.0149565015267621 -16.7520398802488 0.784402448253776
3.65 1.46706432724251 0.01495650152762 -16.7520401449693 0.784402448308448
3.6 1.38879740888057 0.0179211126087189 -13.513969999474 0.940165032623651
3.6 1.3887974306495 0.0179211126071873 -13.5139702680793 0.940165032649691
3.75 1.55240165541565 0.0826905561291685 -17.6824031047646 11.1376661008287
3.7 1.46510331997397 0.0199925869935704 -14.205215344068 0.953051342002996
3.7 1.46510331512085 0.0199925869923737 -14.2052152230149 0.953051342024137
3.85 1.85613413216214 0.172592133119905 -57.9811870315269 22.2227591395755
3.8 1.58823404054932 0.0255229126495847 -18.2097452722102 1.23406476936019
3.8 1.58823361043096 0.0255229126833146 -18.2097401018644 1.23406476943916
3.95 1.85272239936355 0.0876253540079463 -24.414519028016 12.254319999498
3.9 1.71849161375027 0.028904192214061 -21.2147804380452 1.36261689488536
3.9 1.71849163489956 0.0289041922150107 -21.2147808668712 1.36261689500659
3 1.01688159651213 0.00734193118858111 -7.0608938773703 0.529379340914784
3 1.01688159603909 0.0073419311915126 -7.06089386281784 0.529379340886218
4.5 3.06493412111296 0.135956034182834 -55.2750225575827 6.74262701879946
4.5 3.06493417750354 0.135956034190367 -55.2750232776223 6.74262701897384
4 1.92327715597409 0.0493283341490113 -27.4709519917557 3.25293539469373
4 1.92327712121394 0.0493283341630027 -27.4709518180742 3.2529353947446
5 4.12875148960522 0.591309025267911 -106.978608142183 20.9110679508961


==> hubbard-observables/data/s_f_1_all_betas.csv <==
3 1 0.0371054155182029 0.00011077739759709
4 1 0.020647168164915 0.000272103509651554
6 1 0.0079000258867967 9.71061240392965e-05
8 1 0.00351874862411475 6.35282356997536e-05
10 1 0.00216682763986271 3.25332900334671e-05
12 1 0.00160951210761278 5.75482672250582e-05
3 2 0.0432741861279444 0.000345752088620298
4 2 0.0228411016003309 0.00100344598166508
6 2 0.00878524049004107 0.00042412533235141
8 2 0.00414433548714264 0.000265896372322284
10 2 0.00221533824768808 0.000154815290338052
12 2 0.00165749723472741 0.000221624926135312
3 2.5 0.0462328270306937 0.000577180610271966
4 2.5 0.0259367560971321 0.00160995242904341
6 2.5 0.00952898441826041 0.000674887723885096
8 2.5 0.00462191117885382 0.000507519746490522
10 2.5 0.00299241335164709 0.000356729463702464
12 2.5 0.00234718268395391 0.000467825937921184
3 3 0.0519775826855422 0.000754372302188322
4 3 0.0266767857691318 0.00226482755474477
6 3 0.0104714610196173 0.00116759734682402
8 3 0.00609585552856819 0.000769867858245898
10 3 0.00284015740606468 0.00056427626573522
12 3 0.00411797758231677 0.00101543348305865
3 3.5 0.0567110892789509 0.00104107215137592
4 3.5 0.0312144079312559 0.000695176972103502
6 3.5 0.015310815712528 0.00188017308336922
8 3.5 0.00556647095175384 0.000877390470256353
10 3.5 0.00230718186030604 0.00105487938726493
12 3.5 0.00490341119027151 0.00225497232205019
8 3.55 0.0036117995884008 0.00130569940376376
10 3.55 0.000435250258504909 0.00124764605203243
8 3.6 0.00660605924832376 0.00147285675295811
10 3.6 0.00209804763642047 0.00136164868675392
12 3.6 0.00229108746315841 0.00216857388899102
8 3.65 0.00647867115941969 0.00136898342128427
10 3.65 0.00390346527804973 0.00156224271614699
8 3.7 0.0038197560133455 0.00153212327270267
10 3.7 0.00580460753471032 0.00149855093398352
12 3.7 0.00466146035133534 0.00227096148493817
8 3.8 0.00537038163608687 0.00182180892610011
10 3.8 0.00704053499351329 0.00250196103615068
12 3.8 0.00390582742216818 0.00255173855513368
8 3.9 0.00454488237770889 0.00231841458737573
10 3.9 0.0111706351235331 0.00340828036030212
12 3.9 0.000373320661487188 0.00358327908161387
3 4 0.0704253196264339 0.0015368705981038
4 4 0.0421181385886062 0.00481660721898945
6 4 0.0161704605143588 0.00287583124537326
8 4 0.0125296155773966 0.00385030623309592
10 4 0.00179956073560107 0.00424294878979417
12 4 -0.0170383752664214 0.0176885507611271
3 4.5 0.0784617330437472 0.00183554363883627
4 4.5 0.0515399246799597 0.00626728085276207
6 4.5 0.010827200006008 0.00484109395080621
8 4.5 0.0270124053158538 0.00958126535277638
10 4.5 0.00994403679840042 0.0153857880686008
3 5 0.0929294817019136 0.00203364517541964
4 5 0.0404819120498887 0.00760366621955142
6 5 0.0354159917552939 0.00556127602080318
3 5.5 0.106052643102397 0.00178104622431867
6 5.5 0.0295673905266661 0.00628890005659776


==> hubbard-observables/data/s_f_1_b_10.csv <==
1 0.00216682763986271 3.25332900334671e-05 -0.0348967667180454 0.00620214368320646
1 0.0021668277113859 3.25332900423076e-05 -0.0348967800529472 0.00620214368475856
2.5 0.00299241335164709 0.000356729463702464 -0.229008928921826 0.0652571904573121
2.5 0.00299241325183815 0.000356729463704151 -0.229008910551227 0.0652571904562133
2 0.00221533824768808 0.000154815290338052 -0.0899441098805162 0.0298418827353313
2 0.00221533813703479 0.000154815290316979 -0.0899440873849078 0.0298418827295113
3.55 0.000435250258504909 0.00124764605203243 0.195607782780302 0.225004115058617
3.55 0.00043524966687983 0.00124764605220839 0.195607890186934 0.225004115133544
3.5 0.00230718186030604 0.00105487938726493 -0.147707826570225 0.204355726399505
3.5 0.00230718166096411 0.00105487938725695 -0.147707784055913 0.204355726411106
3.65 0.00390346527804973 0.00156224271614699 -0.304226388898685 0.292291648553832
3.65 0.00390346500801438 0.00156224271624935 -0.304226348280356 0.292291648562581
3.6 0.00209804763642047 0.00136164868675392 0.00476044888065258 0.264706996201319
3.6 0.00209804827267472 0.00136164868455161 0.00476031588383207 0.264706995775579
3.7 0.00580460753471032 0.00149855093398352 -0.596009028356184 0.319121082392384
3.7 0.00580460750265672 0.00149855093396459 -0.596009019534469 0.319121082389481
3.8 0.00704053499351329 0.00250196103615068 -0.85038495987928 0.421306667606553
3.8 0.00704053524244733 0.00250196103624849 -0.850384986172045 0.421306667625584
3.9 0.0111706351235331 0.00340828036030212 -1.3760686522429 0.558771915680594
3.9 0.0111706725921124 0.00340828035077174 -1.37607328743176 0.55877191453509
3 0.00284015740606468 0.00056427626573522 -0.213847602658725 0.114321870406051
3 0.00284015738141044 0.000564276265796861 -0.213847594806478 0.114321870420176
4.5 0.00994403679840042 0.0153857880686008 -0.470314991191496 2.0548563799157
4.5 0.00994403703740208 0.0153857880699559 -0.470315060051434 2.0548563801686
4 0.00179956073560107 0.00424294878979417 0.300638268153048 0.713552739219558
4 0.00179956217116896 0.00424294879043621 0.300637992396619 0.713552739321948


==> hubbard-observables/data/s_f_1_b_12.csv <==
1 0.00160951210761278 5.75482672250582e-05 -0.0813421451659428 0.0170166945012009
1 0.00160951200952346 5.75482672183701e-05 -0.0813421171725519 0.0170166944982975
2.5 0.00234718268395391 0.000467825937921184 -0.377386919593183 0.130881189041753
2.5 0.00234718264580871 0.0004678259379044 -0.377386907082242 0.130881189038884
2 0.00165749723472741 0.000221624926135312 -0.120199084605454 0.0720162959785489
2 0.00165749709062682 0.000221624926172085 -0.12019904039928 0.0720162959912828
3.5 0.00490341119027151 0.00225497232205019 -0.997056585582195 0.628458982129476
3.5 0.00490341140731571 0.00225497232213976 -0.997056653472776 0.628458982125529
3.6 0.00229108746315841 0.00216857388899102 -0.213512572191563 0.426414707304239
3.6 0.00229108699876615 0.00216857388872406 -0.213512503404173 0.426414707266062
3.7 0.00466146035133534 0.00227096148493817 -0.790264214461919 0.464437926510246
3.7 0.00466146044698472 0.00227096148486871 -0.790264259812203 0.464437926488256
3.8 0.00390582742216818 0.00255173855513368 -0.496361688796835 0.507194472873526
3.8 0.00390582710859488 0.00255173855475207 -0.496361648365207 0.507194472814602
3.9 0.000373320661487188 0.00358327908161387 -0.31120345107504 0.684160664869152
3.9 0.000373321311946821 0.00358327908092554 -0.311203573864204 0.684160664631328
3 0.00411797758231677 0.00101543348305865 -0.885683184965829 0.287968275863906
3 0.00411797768371296 0.00101543348306715 -0.88568321486316 0.287968275863733
4 -0.0170383752664214 0.0176885507611271 3.83207523763709 3.46475880728121
4 -0.0170383751923226 0.0176885507594699 3.83207521741319 3.46475880711545


==> hubbard-observables/data/s_f_1_b_3.csv <==
1 0.0371054155182029 0.00011077739759709 -0.10234017276314 0.00585978937548133
1 0.0371054158682811 0.000110777397865869 -0.102340183204227 0.00585978937567492
2.5 0.0462328270306937 0.000577180610271966 -0.211110151360762 0.0304632021086368
2.5 0.0462328268196027 0.00057718061008942 -0.211110125972246 0.0304632020970297
2 0.0432741861279444 0.000345752088620298 -0.223491990436313 0.0183181656868162
2 0.043274187012935 0.000345752088099582 -0.223492012254027 0.0183181656679588
3.5 0.0567110892789509 0.00104107215137592 -0.187430667185322 0.0558273810399502
3.5 0.0567110893696515 0.00104107215849963 -0.187430728603843 0.0558273814621818
3 0.0519775826855422 0.000754372302188322 -0.257224627618584 0.0417789518580268
3 0.0519775834361501 0.000754372302794253 -0.257224669738929 0.04177895188782
4.5 0.0784617330437472 0.00183554363883627 -0.390455984648837 0.0946500280886354
4.5 0.078461734455045 0.00183554364184073 -0.390456019834345 0.0946500282418781
4 0.0704253196264339 0.0015368705981038 -0.46812643128704 0.0805898115490264
4 0.0704253191965794 0.00153687059896142 -0.468126405821522 0.0805898115859308
5.5 0.106052643102397 0.00178104622431867 -0.525440505423326 0.0982673607631175
5.5 0.106052648727371 0.00178104622637974 -0.52544065318241 0.0982673607920015
5 0.0929294817019136 0.00203364517541964 -0.49608694636864 0.10609565735764
5 0.0929294891173659 0.00203364517525956 -0.496087184451476 0.10609565744065


==> hubbard-observables/data/s_f_1_b_4.csv <==
1 0.020647168164915 0.000272103509651554 -0.137269100277131 0.0249277414954002
1 0.0206471693433257 0.000272103510036259 -0.137269175082519 0.0249277415312673
2.5 0.0259367560971321 0.00160995242904341 -0.339999873787404 0.145764319032659
2.5 0.0259367559776341 0.0016099524279646 -0.339999851420247 0.145764318947027
2 0.0228411016003309 0.00100344598166508 -0.182920014393765 0.092022214275436
2 0.0228411010162388 0.00100344598254359 -0.182919935609752 0.09202221440569
3.5 0.0312144079312559 0.000695176972103502 -0.26178468962149 0.0475167732212416
3.5 0.0312144091817022 0.00069517697044412 -0.26178477173766 0.0475167731236267
3 0.0266767857691318 0.00226482755474477 -0.162995817000122 0.20447668106059
3 0.0266767843155089 0.00226482755378386 -0.162995677266119 0.204476681076404
4.5 0.0515399246799597 0.00626728085276207 -0.79547030363766 0.565686819391234
4.5 0.0515399246494951 0.00626728085238759 -0.795470277934907 0.565686819386178
4 0.0421181385886062 0.00481660721898945 -0.701936046270929 0.438667575265737
4 0.0421181382535373 0.00481660722341626 -0.701936057119136 0.438667575664516
5 0.0404819120498887 0.00760366621955142 1.03015702123754 0.692099769049129
5 0.0404819151268033 0.00760366621760865 1.03015665187222 0.692099768856198


==> hubbard-observables/data/s_f_1_b_6.csv <==
1 0.0079000258867967 9.71061240392965e-05 -0.0780027668142645 0.0121157518737308
1 0.00790002573622578 9.71061239035302e-05 -0.0780027582982755 0.0121157518596548
2.5 0.00952898441826041 0.000674887723885096 -0.238643801142081 0.0805914817447633
2.5 0.0095289842914777 0.000674887723578854 -0.238643786439255 0.0805914817316617
2 0.00878524049004107 0.00042412533235141 -0.164077301954736 0.046471118717126
2 0.00878524120104951 0.000424125332514897 -0.164077358787893 0.0464711187267969
3.5 0.015310815712528 0.00188017308336922 -0.594688065594131 0.21582653821955
3.5 0.0153108155283391 0.00188017308347189 -0.594688072064974 0.21582653822712
3 0.0104714610196173 0.00116759734682402 -0.300921907380091 0.140163092899927
3 0.0104714609189736 0.00116759734688443 -0.300921890910376 0.140163092907064
4.5 0.010827200006008 0.00484109395080621 0.462701738950774 0.540860997642101
4.5 0.0108271988104114 0.00484109395222531 0.462701819664597 0.540860997845349
4 0.0161704605143588 0.00287583124537326 -0.528690847208065 0.328952938639586
4 0.0161704613458528 0.00287583124557631 -0.528690888386336 0.328952938625459
5.5 0.0295673905266661 0.00628890005659776 -0.00672009709482443 0.676297826092169
5.5 0.0295674303103768 0.00628889989308674 -0.00672454080228091 0.676297808431916
5 0.0354159917552939 0.00556127602080318 -1.6418211379148 0.632380718026217
5 0.0354160554921428 0.00556127599868981 -1.64182378892736 0.632380717169683


==> hubbard-observables/data/s_f_1_b_8.csv <==
1 0.00351874862411475 6.35282356997536e-05 0.0046522586598981 0.0128243569369805
1 0.00351874792754688 6.35282360794294e-05 0.00465240416382285 0.0128243569939006
2.5 0.00462191117885382 0.000507519746490522 -0.168253521281426 0.101056783306346
2.5 0.00462191106673345 0.000507519746539987 -0.168253503730015 0.101056783320282
2 0.00414433548714264 0.000265896372322284 -0.143881798721879 0.0536031806907953
2 0.00414433548889094 0.000265896372384491 -0.143881809155622 0.0536031807049565
3.55 0.0036117995884008 0.00130569940376376 0.0605070078414677 0.18740924019503
3.55 0.00361179961187992 0.00130569940367408 0.0605070110675282 0.187409240190425
3.5 0.00556647095175384 0.000877390470256353 -0.17292199271102 0.125394257264878
3.5 0.00556647072969672 0.000877390470344239 -0.172921964399662 0.125394257281989
3.65 0.00647867115941969 0.00136898342128427 -0.32908245460013 0.195344534727914
3.65 0.00647867113870644 0.00136898342117034 -0.329082437008354 0.195344534717681
3.6 0.00660605924832376 0.00147285675295811 -0.33847501741753 0.227043552933536
3.6 0.00660605897086 0.00147285675291677 -0.33847498629781 0.227043552932508
3.7 0.0038197560133455 0.00153212327270267 0.0873961402972798 0.239742753980197
3.7 0.00381975519255042 0.00153212327345458 0.0873962816044072 0.239742754131901
3.8 0.00537038163608687 0.00182180892610011 0.0518735504960297 0.281256190577446
3.8 0.00537038117867117 0.00182180892599926 0.0518736489527438 0.281256190526337
3.9 0.00454488237770889 0.00231841458737573 -0.00517487501042783 0.345936323799239
3.9 0.00454488406480285 0.00231841457496892 -0.00517517094429742 0.345936321348137
3 0.00609585552856819 0.000769867858245898 -0.428286846580548 0.156639206895309
3 0.00609585560331325 0.000769867858265377 -0.42828685954422 0.15663920690022
4.5 0.0270124053158538 0.00958126535277638 -1.94827365928301 1.81480549166686
4.5 0.0270124053858927 0.00958126535306661 -1.94827367990809 1.81480549167404
4 0.0125296155773966 0.00385030623309592 -0.935826844714519 0.753033073937434
4 0.0125296153158686 0.00385030623295738 -0.935826799714283 0.753033073923004


==> hubbard-observables/data/s_f_3_all_betas.csv <==
3 1 0.0512376187149736 0.00717913807116958
4 1 0.00912848335582707 0.012679396182473
6 1 0.0101086152707559 0.00780625665350583
8 1 0.00528600894485225 0.00489664549573334
10 1 0.00590812903708076 0.0032378740401369
12 1 0.00461102185157019 0.00522169543650287
3 2 0.0630308696743114 0.0141643477143692
4 2 0.0517351264691105 0.0308442775807161
6 2 0.0201036060067059 0.0148076902855062
8 2 0.0201940965398771 0.0123286695960311
10 2 0.0058067905689719 0.0079682952943593
12 2 0.00603540447765008 0.0124522976244957
3 2.5 0.0388757412516892 0.0218139773145628
4 2.5 0.0294099708221496 0.0433539986379281
6 2.5 0.00732874890205757 0.0320632727267474
8 2.5 0.0574296286712604 0.020603106669933
10 2.5 0.0354867938536074 0.0145785469459936
12 2.5 0.046358925084501 0.0219813443651969
3 3 0.112961086055994 0.0250705467983299
4 3 0.0553170905759031 0.0641133502305426
6 3 -0.0314995054913364 0.044729007957049
8 3 -0.0595541104310588 0.0291411992821891
10 3 -0.018113989146829 0.027744546222306
12 3 0.0451900305485816 0.0396235526145974
3 3.5 0.123901885857589 0.0328121522795122
4 3.5 0.071137907232473 0.0165037844442449
6 3.5 0.0233600192916516 0.0715771463403787
8 3.5 -0.00463000991164404 0.0274592373331945
10 3.5 -0.00124559736575292 0.0337918132108998
12 3.5 0.184498835266847 0.0656238337089505
8 3.55 -0.0274973930963291 0.0436986712713572
10 3.55 0.106030275916905 0.0513487495017458
12 3.55 0.631759287131633 0.253188582464477
8 3.6 0.0346309987455709 0.0492328668683295
10 3.6 -0.0467129486178893 0.0483184112406586
12 3.6 -0.0177465927906233 0.0564955206442004
8 3.65 0.0070571971646059 0.0458152813981394
10 3.65 0.0947148461851687 0.0526669540588254
12 3.65 -0.127627477477434 0.31985590222898
8 3.7 0.0635370633905378 0.0495252416441274
10 3.7 0.0142156011920103 0.0556080647274023
12 3.7 0.123341689044802 0.0774076934532291
8 3.75 0.237265367250303 0.189384551728465
10 3.75 -0.345518564815847 0.2665747062384
12 3.75 0.0499305982330286 0.262113591748886
8 3.8 -0.0407383884376507 0.057879880827174
10 3.8 -0.0930318511824224 0.0711764336143142
12 3.8 -0.0217516985233263 0.0854963224471429
8 3.85 0.320254721446891 0.259342201056133
10 3.85 0.0294059517490886 0.306868299890923
12 3.85 0.299387567837966 0.327369892501364
8 3.9 0.0203587867907772 0.0676484322565235
10 3.9 0.0770466900947046 0.0888230531466191
12 3.9 -0.0655419377149876 0.0911896514768189
8 3.95 -0.337339279372026 0.215677635287062
10 3.95 0.389133636799663 0.322834699284627
12 3.95 -0.0270933572349034 0.389100526347151
3 4 0.13903043401702 0.0435193731554163
4 4 -0.0726853092274488 0.111171045309065
6 4 -0.0022324989978303 0.105615206202692
8 4 -0.0167445664918712 0.0996759585306073
10 4 -0.0634643012612859 0.115713488129839
12 4 -0.191436727670148 0.170055090360894
3 4.5 0.0362022873464939 0.0423345219226446
4 4.5 0.0208941822978685 0.161095755091023
6 4.5 0.122860795899813 0.172357041768754
8 4.5 0.0983350333669472 0.217483025046815
10 4.5 -0.0661484341761103 0.232492234613432
3 5 0.110550392232791 0.042223715517187
4 5 0.245552832179724 0.18956367411416
6 5 0.0795183957309707 0.164530520568861
8 5 -0.571108493923846 0.652237572495036
3 5.5 0.0834409096338797 0.0484806635208909
6 5.5 0.160734899024666 0.225777859804733


==> hubbard-observables/data/s_f_3_b_10.csv <==
1 0.00590812903708076 0.0032378740401369 1.06191062537241 0.389992171029364
1 0.00590812900615396 0.00323787404014375 1.06191062946825 0.389992171029442
2.5 0.0354867938536074 0.0145785469459936 0.287028236978992 1.4565341683557
2.5 0.0354867934928561 0.0145785469455537 0.287028276791597 1.45653416825882
2 0.0058067905689719 0.0079682952943593 2.08117910206705 0.878291772884547
2 0.00580678800379724 0.00796829529439624 2.08117935442171 0.878291772889047
3.55 0.106030275916905 0.0513487495017458 -3.5046722490494 5.21679892907526
3.55 0.106030282982904 0.0513487495011774 -3.50467307307978 5.21679892900548
3.5 -0.00124559736575292 0.0337918132108998 6.41338332072291 3.42462859940548
3.5 -0.00124564356721696 0.0337918132095661 6.41338732670489 3.42462859916284
3.65 0.0947148461851687 0.0526669540588254 -0.532524615929493 5.40350614370535
3.65 0.0947148461851688 0.0526669540582964 -0.532524615929496 5.40350614351568
3.6 -0.0467129486178893 0.0483184112406586 11.1589361328996 4.85920656852262
3.6 -0.0467129459019006 0.0483184112418235 11.1589358746472 4.85920656866038
3.75 -0.345518564815847 0.2665747062384 83.3480195455595 53.1260612965645
3.7 0.0142156011920103 0.0556080647274023 8.39873542141075 5.34860596333051
3.7 0.0142156021277677 0.055608064725811 8.39873525889409 5.34860596335905
3.85 0.0294059517490886 0.306868299890923 -8.40794807182006 55.5375662560538
3.8 -0.0930318511824224 0.0711764336143142 14.2593030583486 6.67159633767288
3.8 -0.0930318519344879 0.0711764336147088 14.2593031789838 6.67159633763236
3.95 0.389133636799663 0.322834699284627 -60.6081632915707 58.7160563151592
3.9 0.0770466900947046 0.0888230531466191 6.19980924063321 7.82122516566087
3.9 0.0770467030609726 0.0888230531489624 6.19980827529672 7.82122516590266
3 -0.018113989146829 0.027744546222306 4.90586548180449 2.59645485282603
3 -0.018113993056643 0.0277445462221332 4.90586581131366 2.59645485285498
4.5 -0.0661484341761103 0.232492234613432 28.3098497005062 20.2074607202571
4.5 -0.0661484696194362 0.232492234608029 28.3098521875767 20.207460719991
4 -0.0634643012612859 0.115713488129839 16.8412217160252 10.3245534998072
4 -0.0634642952343243 0.115713488127741 16.84122123037 10.3245534999344


==> hubbard-observables/data/s_f_3_b_12.csv <==
1 0.00461102185157019 0.00522169543650287 1.58094678139859 1.06080412496049
1 0.00461102195037193 0.0052216954365081 1.58094675818942 1.06080412496563
2.5 0.046358925084501 0.0219813443651969 -2.55889826304069 4.10215225010752
2.5 0.0463589245124711 0.0219813443644121 -2.55889812094842 4.10215224992017
2 0.00603540447765008 0.0124522976244957 2.40506594064187 2.49401483402015
2 0.00603540520915328 0.0124522976244053 2.40506579679961 2.49401483401015
3.55 0.631759287131633 0.253188582464477 -105.76860926511 53.2879631970893
3.5 0.184498835266847 0.0656238337089505 -20.7710421735182 10.7116164997877
3.5 0.184498834184939 0.065623833708312 -20.7710419793136 10.7116164998598
3.65 -0.127627477477434 0.31985590222898 50.7915830689624 66.6864255042016
3.6 -0.0177465927906233 0.0564955206442004 8.73438574181836 5.8476559940529
3.6 -0.0177465883217817 0.0564955206447431 8.73438533570027 5.84765599418302
3.75 0.0499305982330286 0.262113591748886 4.68068484403976 59.6216976476101
3.7 0.123341689044802 0.0774076934532291 -4.48472321978902 7.68183318884871
3.7 0.123341685908923 0.0774076934525543 -4.48472281339986 7.68183318882958
3.85 0.299387567837966 0.327369892501364 -40.8077472683677 71.7686759841974
3.8 -0.0217516985233263 0.0854963224471429 8.67350007964097 8.60586940034154
3.8 -0.0217517208239113 0.0854963224435096 8.67350219725365 8.60586939985151
3.95 -0.0270933572349034 0.389100526347151 12.6678159331216 86.0311548542666
3.9 -0.0655419377149876 0.0911896514768189 14.2985288145722 9.86728396066231
3.9 -0.0655419332184735 0.0911896514764496 14.29852839167 9.86728396071599
3 0.0451900305485816 0.0396235526145974 -2.32256417658629 7.10963462077933
3 0.0451900318026768 0.0396235526165957 -2.3225643777597 7.10963462093254
4 -0.191436727670148 0.170055090360894 41.6609254632603 25.3984793370845
4 -0.191436724504228 0.170055090361918 41.6609250194289 25.3984793373191


==> hubbard-observables/data/s_f_3_b_3.csv <==
1 0.0512376187149736 0.00717913807116958 -0.125529476247952 0.185578192962879
1 0.0512376184350286 0.00717913807061812 -0.125529468487715 0.185578192943447
2.5 0.0388757412516892 0.0218139773145628 0.978050943815807 0.533391359683687
2.5 0.038875740936122 0.0218139773137954 0.97805095341693 0.53339135966227
2 0.0630308696743114 0.0141643477143692 0.137978713525987 0.360687813978986
2 0.0630308705096536 0.0141643477136854 0.137978689784533 0.360687813957747
3.5 0.123901885857589 0.0328121522795122 -0.492576404172014 0.846213375328808
3.5 0.123901887109451 0.032812152278651 -0.492576436526003 0.846213375304942
3 0.112961086055994 0.0250705467983299 -0.345191565737697 0.666053475169428
3 0.112961085046574 0.0250705467979812 -0.345191518024001 0.666053475151634
4.5 0.0362022873464939 0.0423345219226446 3.13507978458712 1.16155651202436
4.5 0.036202288222225 0.0423345219225627 3.13507976222414 1.16155651205084
4 0.13903043401702 0.0435193731554163 0.00581767414430688 1.10227372994785
4 0.13903043401702 0.0435193730744166 0.0058176741443075 1.10227373134028
5.5 0.0834409096338797 0.0484806635208909 2.90428964893158 1.39090636494898
5.5 0.0834409085430211 0.0484806635235785 2.90428967858614 1.39090636496796
5 0.110550392232791 0.042223715517187 2.40564278270097 1.22250279030947
5 0.110550393058577 0.0422237155179927 2.4056427639387 1.22250279033519


==> hubbard-observables/data/s_f_3_b_4.csv <==
1 0.00912848335582707 0.012679396182473 0.800555043018421 0.611562327787671
1 0.00912848335582706 0.0126793961823652 0.800555043018421 0.611562327784042
2.5 0.0294099708221496 0.0433539986379281 1.13636309376258 1.97914630125462
2.5 0.0294099704190078 0.0433539986376906 1.13636311135114 1.97914630126362
2 0.0517351264691105 0.0308442775807161 -0.549329203133014 1.40470643423443
2 0.0517351273509952 0.0308442775826161 -0.549329248058199 1.40470643434443
3.5 0.071137907232473 0.0165037844442449 -1.36567437604387 1.64552194070963
3.5 0.0711379073121835 0.0165037844450402 -1.36567439533236 1.64552194074987
3 0.0553170905759031 0.0641133502305426 1.69332598239354 2.97795567875578
3 0.0553170902198979 0.06411335023054 1.6933259955849 2.97795567883643
4.5 0.0208941822978685 0.161095755091023 6.38663015641875 7.13784934404331
4.5 0.0208941384865965 0.161095755104193 6.38663201505755 7.13784934474907
4 -0.0726853092274488 0.111171045309065 10.1418700830273 5.22729651307402
4 -0.0726853052461955 0.111171045308108 10.1418699027739 5.22729651311535
5 0.245552832179724 0.18956367411416 -6.54242421641914 8.48937202529313
5 0.245552835222676 0.189563674107538 -6.5424243641402 8.48937202511604


==> hubbard-observables/data/s_f_3_b_6.csv <==
1 0.0101086152707559 0.00780625665350583 0.437802452365876 0.555693956624172
1 0.0101086157339082 0.00780625665357948 0.437802420313562 0.555693956635378
2.5 0.00732874890205757 0.0320632727267474 1.33999056001448 1.94785152559728
2.5 0.00732873432020472 0.0320632727253291 1.33999137931075 1.94785152550958
2 0.0201036060067059 0.0148076902855062 0.943630682178845 0.885266279379684
2 0.0201036056656564 0.0148076902851289 0.943630702355484 0.885266279363927
3.5 0.0233600192916516 0.0715771463403787 2.67534114295134 4.06936220314903
3.5 0.0233600274846981 0.0715771463413156 2.67534071539298 4.06936220322521
3 -0.0314995054913364 0.044729007957049 4.48849486325576 2.53334433695259
3 -0.0314995055307567 0.0447290079579683 4.48849487344072 2.53334433704886
4.5 0.122860795899813 0.172357041768754 3.13021757841932 9.16841104495147
4.5 0.122860815433756 0.172357041766919 3.13021634300766 9.16841104453521
4 -0.0022324989978303 0.105615206202692 11.8938130319514 6.00761743064882
4 -0.00223249559954699 0.105615206221998 11.8938128437096 6.00761743246984
5.5 0.160734899024666 0.225777859804733 -1.58538530116373 11.2242186665289
5.5 0.16073499313367 0.225777859800962 -1.58539015307687 11.224218666229
5 0.0795183957309707 0.164530520568861 4.31458223754277 8.21396191923563
5 0.0795184052322408 0.16453052056696 4.31458171803216 8.21396191903344


==> hubbard-observables/data/s_f_3_b_8.csv <==
1 0.00528600894485225 0.00489664549573334 1.20328244331194 0.673018083054913
1 0.00528600895608265 0.00489664549565321 1.20328244102535 0.673018083052089
2.5 0.0574296286712604 0.020603106669933 -2.88161618663304 2.57854431308243
2.5 0.0574296284508646 0.020603106669637 -2.88161615267432 2.57854431306851
2 0.0201940965398771 0.0123286695960311 0.592863407982076 1.49354678213993
2 0.020194097910561 0.0123286695970295 0.592863221968486 1.49354678224992
3.55 -0.0274973930963291 0.0436986712713572 7.06583824759189 3.55318865622327
3.55 -0.027497389753107 0.043698671270923 7.0658379930753 3.55318865615178
3.5 -0.00463000991164404 0.0274592373331945 6.08378424398073 2.91196000566742
3.5 -0.0046300179711518 0.0274592373313072 6.08378497059236 2.9119600054751
3.65 0.0070571971646059 0.0458152813981394 6.18421716688213 3.90067123629195
3.65 0.00705719701887059 0.0458152814021322 6.18421723222734 3.90067123658178
3.6 0.0346309987455709 0.0492328668683295 2.94399703967237 4.27909855825864
3.6 0.0346310050325319 0.0492328668676937 2.94399648662907 4.27909855824704
3.75 0.237265367250303 0.189384551728465 -25.8989662385278 28.1254955032019
3.7 0.0635370633905378 0.0495252416441274 2.54036696758445 4.52267854452521
3.7 0.063537068516698 0.0495252416440772 2.54036641383009 4.52267854452791
3.85 0.320254721446891 0.259342201056133 -46.5459771615886 38.3511481314806
3.8 -0.0407383884376507 0.057879880827174 9.04386920704926 5.26194519831382
3.8 -0.040738384552899 0.0578798808270434 9.0438688495895 5.26194519839205
3.95 -0.337339279372026 0.215677635287062 58.2389623652993 32.580538381401
3.9 0.0203587867907772 0.0676484322565235 6.72258111533255 5.58960298889199
3.9 0.020358773873215 0.0676484322560302 6.72258206581546 5.58960298873023
3 -0.0595541104310588 0.0291411992821891 10.6335625068381 3.71926887781921
3 -0.0595541087950013 0.0291411992821573 10.6335622854843 3.71926887785317
4.5 0.0983350333669472 0.217483025046815 -2.68248349179411 23.0638897813987
4.5 0.0983350368682327 0.217483025049527 -2.68248417054282 23.0638897814838
4 -0.0167445664918712 0.0996759585306073 12.5353833449286 11.1637038431409
4 -0.0167446033593121 0.0996759585286475 12.5353871514322 11.1637038427529
5 -0.571108493923846 0.652237572495036 61.6880564994833 56.4328225872444


==> hubbard-observables/data/s_f_3_raw_all_betas.csv <==
3 1 0.0470262619250871 0.0038118361284227
4 1 0.0271845022252443 0.00514220016954168
6 1 0.0154573758987282 0.00347271488378261
8 1 0.0105419637196428 0.00208232180467342
10 1 0.00290422009446486 0.00178781593177087
12 1 0.00350560552916913 0.00221130599571911
3 2 0.0684917800455754 0.00744001415209732
4 2 0.0468896009188259 0.0138641354514551
6 2 0.0252327619929584 0.00795090597528297
8 2 0.0204909151489942 0.00588437073464064
10 2 -0.00328442287978572 0.00456609349538596
12 2 -0.000252833085654363 0.00558490741973264
3 2.5 0.060665169433472 0.0118927715178562
4 2.5 0.0502333968419497 0.0181808179314278
6 2.5 0.013317127583672 0.0151668309064923
8 2.5 0.0329517637943599 0.00919729558620582
10 2.5 0.00433679412154328 0.00815029089773679
12 2.5 0.0176676099194417 0.00995721192536479
3 3 0.105013440721647 0.0136177534303136
4 3 0.0938686192780263 0.024268999843664
6 3 -0.000684133036684662 0.0231585982871248
8 3 0.00141993263028227 0.0132826165578412
10 3 -0.0192828468002771 0.016254280462594
12 3 0.00430291266026314 0.0182467490840764
3 3.5 0.0891328090037771 0.0186489426153364
4 3.5 0.0596580570958112 0.00923916687057786
6 3.5 0.0777401463172939 0.0363531431660331
8 3.5 0.0320332374352024 0.0169212324104088
10 3.5 0.0242462676387192 0.0224035018921754
12 3.5 0.0887671676383511 0.0343697388332058
8 3.55 0.0176291920204646 0.0248784652519259
10 3.55 0.070756351457107 0.0284191710178292
12 3.55 0.211895118628642 0.0899424456075383
8 3.6 0.044208943979041 0.0285437257670499
10 3.6 0.00135969198328847 0.0281989744542229
12 3.6 -0.0180436751544302 0.0324993948340194
8 3.65 0.0403045677266029 0.0257718191404598
10 3.65 0.0619626639068998 0.0305881670721899
12 3.65 -0.0609926073820177 0.117573170586913
8 3.7 0.0711244017902291 0.0285649184790139
10 3.7 0.0480539656988747 0.032502570104944
12 3.7 0.0665359553335746 0.0433161604134718
8 3.75 0.0861746187832563 0.0743718422852039
10 3.75 0.00952044665946739 0.0985450051732752
12 3.75 0.0751334087177537 0.101133338244894
8 3.8 0.0108074298594243 0.0338410125335718
10 3.8 -0.0215837509162695 0.0398501257560421
12 3.8 0.00127600244567589 0.0485931478940994
8 3.85 0.111422592686716 0.101272204707096
10 3.85 -0.0799831019165062 0.107958966228633
12 3.85 0.125134939808953 0.117222499807545
8 3.9 0.0878518638050593 0.0390379340499006
10 3.9 0.114538970749401 0.0496249014900789
12 3.9 -0.0571809765260887 0.0547061004865556
8 3.95 -0.03139363325847 0.0834166230568692
10 3.95 0.117137228672183 0.115238775192057
12 3.95 -0.0423887789101563 0.150120793156633
3 4 0.132038016030703 0.0242334248072675
4 4 0.118777924289354 0.0432094836435398
6 4 0.184992872815076 0.0517832463531829
8 4 0.0710195591924633 0.0507380386013177
10 4 0.0398686521198158 0.060573110521967
12 4 -0.0352422074203183 0.0808464976020039
3 4.5 0.125268632657375 0.0220781820818854
4 4.5 0.141225272175778 0.0675720604860222
6 4.5 0.11722089539758 0.0860142212538224
8 4.5 -0.0109068780016718 0.109656600656045
10 4.5 0.133654812565468 0.150760986307841
3 5 0.159986577987766 0.0208175381027518
4 5 0.159081518259785 0.0740133175854056
6 5 0.0816284676611137 0.0852028973884118
8 5 -0.154410891798293 0.347003776213018
3 5.5 0.146162136507044 0.0236436876950293
6 5.5 0.117683220511002 0.110272770777516


==> hubbard-observables/data/s_f_3_raw_b_10.csv <==
1 0.00290422009446486 0.00178781593177087 56.9970946930991 0.0937145766440713
1 0.00290421946347166 0.00178781593230683 56.9970947089113 0.0937145766650134
2.5 0.00433679412154328 0.00815029089773679 49.2808287443878 0.364260480708542
2.5 0.00433679775863664 0.00815029089787343 49.2808286532152 0.36426048064238
2 -0.00328442287978572 0.00456609349538596 52.2307225161954 0.221631025270851
2 -0.0032844400760312 0.00456609349678814 52.2307230039298 0.221631025446748
3.55 0.070756351457107 0.0284191710178292 39.9356470709434 1.23061420048573
3.55 0.070756351217939 0.0284191710173217 39.9356470755788 1.23061420045875
3.5 0.0242462676387192 0.0224035018921754 42.0835716475013 1.03509898095613
3.5 0.024246276583101 0.0224035018912222 42.0835714099279 1.03509898101248
3.65 0.0619626639068998 0.0305881670721899 41.232941909659 1.33204746304467
3.65 0.0619626713199302 0.0305881670730443 41.2329417329462 1.33204746309926
3.6 0.00135969198328847 0.0281989744542229 43.0650351847882 1.27708106868134
3.6 0.00135973674666164 0.0281989744800651 43.0650339865441 1.27708107006728
3.75 0.00952044665946739 0.0985450051732752 53.7421828263615 24.4493183605406
3.7 0.0480539656988747 0.032502570104944 41.6262724057435 1.38577171006818
3.7 0.048053965261433 0.0325025701048024 41.626272423371 1.38577171008289
3.85 -0.0799831019165062 0.107958966228633 54.2780175706133 27.3819762547207
3.8 -0.0215837509162695 0.0398501257560421 41.916500980136 1.71952733208871
3.8 -0.0215837455608242 0.0398501257592219 41.9165008308608 1.71952733213505
3.95 0.117137228672183 0.115238775192057 17.7941663806796 30.1331840094205
3.9 0.114538970749401 0.0496249014900789 38.3865593075259 1.9868744199003
3.9 0.114538974727047 0.0496249014904216 38.3865592182828 1.98687441988706
3 -0.0192828468002771 0.016254280462594 46.5225546300932 0.798502321119314
3 -0.0192828468002771 0.0162542804627 46.5225546300932 0.798502321119708
4.5 0.133654812565468 0.150760986307841 37.3264008754777 8.46926579279334
4.5 0.133654801680135 0.150760986311069 37.3264011755429 8.46926579276192
4 0.0398686521198158 0.060573110521967 40.0007241607448 2.58311742690052
4 0.0398686471382415 0.0605731105231677 40.0007243423807 2.58311742693433


==> hubbard-observables/data/s_f_3_raw_b_12.csv <==
1 0.00350560552916913 0.00221130599571911 82.7184342436477 0.373561481687221
1 0.00350560560392077 0.00221130599678762 82.7184342360211 0.37356148180997
2.5 0.0176676099194417 0.00995721192536479 71.3112472957704 1.27005931369431
2.5 0.0176676122629025 0.00995721192524342 71.3112471151518 1.27005931370557
2 -0.000252833085654363 0.00558490741973264 76.1654381461853 0.937585955478767
2 -0.000252878437447192 0.00558490742720379 76.1654427114143 0.937585958231001
3.55 0.211895118628642 0.0899424456075383 26.6012271102075 30.5523998973743
3.5 0.0887671676383511 0.0343697388332058 54.0125934689528 3.67556811521463
3.5 0.088767166480997 0.0343697388331201 54.0125935487894 3.67556811515507
3.65 -0.0609926073820177 0.117573170586913 122.705577860733 41.3850599849961
3.6 -0.0180436751544302 0.0324993948340194 63.0865278766795 1.814489743515
3.6 -0.0180436739830803 0.0324993948348536 63.0865277586368 1.81448974351952
3.75 0.0751334087177537 0.101133338244894 50.7290549182045 42.2203723724626
3.7 0.0665359553335746 0.0433161604134718 56.4544043881738 2.5666641277599
3.7 0.0665359566400975 0.043316160413962 56.4544043314687 2.5666641278039
3.85 0.125134939808953 0.117222499807545 48.3577463888273 46.3806177334969
3.8 0.00127600244567589 0.0485931478940994 58.8144627581135 2.86048299395639
3.8 0.00127577601439486 0.0485931479537467 58.8144720490989 2.86048299899083
3.95 -0.0423887789101563 0.150120793156633 84.573586024401 60.6978465635834
3.9 -0.0571809765260887 0.0547061004865556 63.9872490636177 3.9387815578089
3.9 -0.0571809791778406 0.0547061004847194 63.9872491616866 3.93878155763617
3 0.00430291266026314 0.0182467490840764 68.6450784039829 2.42039556625824
3 0.00430290944070399 0.0182467490770135 68.6450786381769 2.4203955654692
4 -0.0352422074203183 0.0808464976020039 72.3952793295537 11.140894415436
4 -0.0352421868841292 0.0808464975992186 72.3952775119351 11.1408944153113


==> hubbard-observables/data/s_f_3_raw_b_3.csv <==
1 0.0470262619250871 0.0038118361284227 4.09502640122352 0.0108889188934362
1 0.0470262618573858 0.003811836128383 4.09502640136557 0.0108889188929286
2.5 0.060665169433472 0.0118927715178562 2.71050115955803 0.0366122660230816
2.5 0.0606651695157762 0.0118927715185502 2.71050115932622 0.0366122660251884
2 0.0684917800455754 0.00744001415209732 3.11710618759727 0.0218336609585558
2 0.0684917796074287 0.00744001415213548 3.11710618856974 0.0218336609590751
3.5 0.0891328090037771 0.0186489426153364 1.82998041367743 0.0607089475395647
3.5 0.0891328115056033 0.0186489426148051 1.82998040775734 0.0607089475383618
3 0.105013440721647 0.0136177534303136 2.17054448838352 0.0466567378930486
3 0.105013439932042 0.0136177534303926 2.17054449004739 0.0466567378923146
4.5 0.125268632657375 0.0220781820818854 1.1441104803585 0.0832872093814534
4.5 0.125268631410117 0.0220781820820806 1.14411048397187 0.0832872093823415
4 0.132038016030703 0.0242334248072675 1.4134339688874 0.0776307039558849
4 0.132038015576807 0.0242334248071444 1.41343396984069 0.0776307039552936
5.5 0.146162136507044 0.0236436876950293 0.799913538294529 0.086212530393714
5.5 0.146162137214727 0.0236436876948987 0.799913536425846 0.086212530394757
5 0.159986577987766 0.0208175381027518 0.97644077489404 0.0775644647343195
5 0.159986577487032 0.020817538102909 0.976440776056777 0.0775644647332091


==> hubbard-observables/data/s_f_3_raw_b_4.csv <==
1 0.0271845022252443 0.00514220016954168 8.04075861835721 0.0555851424492089
1 0.0271845027687483 0.00514220016958136 8.04075861415999 0.0555851424500573
2.5 0.0502333968419497 0.0181808179314278 5.81678195121557 0.179288869348443
2.5 0.050233394402134 0.0181808179324002 5.81678196863074 0.17928886935309
2 0.0468896009188259 0.0138641354514551 6.48940183573633 0.126891662946425
2 0.0468896014757773 0.0138641354516602 6.48940183302195 0.126891662945139
3.5 0.0596580570958112 0.00923916687057786 4.19449969226468 0.0645356629184207
3.5 0.0596580570086601 0.00923916687061058 4.19449969231168 0.0645356629194903
3 0.0938686192780263 0.024268999843664 4.96528190287987 0.250667427158592
3 0.0938686194298395 0.0242689998445462 4.9652819012822 0.250667427173946
4.5 0.141225272175778 0.0675720604860222 2.90924640283717 0.637330218956374
4.5 0.141225272175778 0.0675720604860222 2.90924640283717 0.637330218956374
4 0.118777924289354 0.0432094836435398 3.67079433554456 0.453235698909312
4 0.118777924644796 0.0432094836439866 3.67079433482272 0.453235698918365
5 0.159081518259785 0.0740133175854056 1.33688588987922 0.698229139318153
5 0.159081518333428 0.074013317586037 1.33688588736751 0.698229139322997


==> hubbard-observables/data/s_f_3_raw_b_6.csv <==
1 0.0154573758987282 0.00347271488378261 19.6354859432131 0.0711269197617001
1 0.0154573792690965 0.00347271488343535 19.635485900206 0.0711269197609562
2.5 0.013317127583672 0.0151668309064923 16.1008737952263 0.240321062479861
2.5 0.0133171339277008 0.0151668309050188 16.1008737298168 0.240321062444964
2 0.0252327619929584 0.00795090597528297 17.3106571924966 0.143391718428158
2 0.0252327632483122 0.00795090597492036 17.3106571776139 0.143391718408555
3.5 0.0777401463172939 0.0363531431660331 12.4538790835849 0.544021852602108
3.5 0.0777401448564582 0.0363531431644792 12.4538790973791 0.544021852600329
3 -0.000684133036684662 0.0231585982871248 15.2155543209944 0.364096678268785
3 -0.000684089666943596 0.0231585982204343 15.2155538586739 0.364096677727026
4.5 0.11722089539758 0.0860142212538224 10.2689339844398 1.08218425075925
4.5 0.117220896764447 0.0860142212555217 10.2689339656452 1.0821842507761
4 0.184992872815076 0.0517832463531829 11.175335577359 0.757293133970588
4 0.184992873240355 0.0517832463534722 11.1753355692791 0.757293133976383
5.5 0.117683220511002 0.110272770777516 5.7687064420218 1.50051157511445
5.5 0.117683219389633 0.110272770777892 5.76870646380141 1.50051157514247
5 0.0816284676611137 0.0852028973884118 8.76917880299882 1.20145623288197
5 0.0816284802751993 0.0852028973886657 8.76917869352946 1.20145623290703


==> hubbard-observables/data/s_f_3_raw_b_8.csv <==
1 0.0105419637196428 0.00208232180467342 36.1466956243748 0.165199339880417
1 0.0105419634095087 0.00208232180453361 36.1466956385797 0.165199339873372
2.5 0.0329517637943599 0.00919729558620582 29.9300146438891 0.625754094808033
2.5 0.0329517637813761 0.00919729558570383 29.9300146439173 0.625754094763715
2 0.0204909151489942 0.00588437073464064 32.2244921881168 0.3791311405791
2 0.0204909136252735 0.00588437073473754 32.2244922495401 0.379131140583675
3.55 0.0176291920204646 0.0248784652519259 26.0419693809677 0.691028579443289
3.55 0.0176291920204646 0.0248784652524592 26.0419693809677 0.691028579450857
3.5 0.0320332374352024 0.0169212324104088 25.6347538345117 0.491031354765048
3.5 0.0320332402879043 0.0169212324096935 25.6347538043184 0.491031354743632
3.65 0.0403045677266029 0.0257718191404598 25.651160950431 0.756990903077487
3.65 0.0403045713683742 0.0257718191400498 25.6511608846002 0.756990903071771
3.6 0.044208943979041 0.0285437257670499 25.3770699167849 0.93756931407812
3.6 0.0442089448184482 0.0285437257656131 25.3770699009418 0.937569314011409
3.75 0.0861746187832563 0.0743718422852039 19.2869808738872 12.6106273992644
3.7 0.0711244017902291 0.0285649184790139 24.712393841872 0.944709327480353
3.7 0.0711244022870006 0.0285649184792068 24.7123938357022 0.94470932748294
3.85 0.111422592686716 0.101272204707096 4.2557144833831 15.7819170597728
3.8 0.0108074298594243 0.0338410125335718 25.2052271032981 1.26580545919078
3.8 0.0108074501236572 0.0338410125368506 25.2052266822786 1.26580545926491
3.95 -0.03139363325847 0.0834166230568692 36.7278444806692 15.0236901434702
3.9 0.0878518638050593 0.0390379340499006 22.7986370178831 1.09028160197431
3.9 0.0878518619241203 0.0390379340494332 22.798637051242 1.09028160196865
3 0.00141993263028227 0.0132826165578412 29.0028462096998 0.924782769429482
3 0.00141993181510352 0.0132826165594344 29.002846240613 0.9247827697837
4.5 -0.0109068780016718 0.109656600656045 27.6862145800669 8.96597379582028
4.5 -0.0109068705315045 0.10965660066511 27.6862141873508 8.96597379605272
4 0.0710195591924633 0.0507380386013177 23.2876049141606 3.31019653511963
4 0.0710195634206228 0.050738038601939 23.2876047573391 3.31019653514532
5 -0.154410891798293 0.347003776213018 36.984480620095 25.02556219505


==> hubbard-observables/data/s_orth_all_betas.csv <==
3 1 0.257169683972641 8.30478107260803e-05
4 1 0.276655803779365 0.000116349756101669
6 1 0.292170150242741 8.7766533598188e-05
8 1 0.297821874234653 9.56431674932554e-05
10 1 0.300091822174675 5.13803827113713e-05
12 1 0.301563671245074 8.8980180857767e-05
3 2 0.308889179361682 0.00038460365271293
4 2 0.337882160074469 0.000698088853230822
6 2 0.363099599937811 0.000612167852744887
8 2 0.371568869633943 0.000745399589985952
10 2 0.375458802606261 0.000455139427588807
12 2 0.378891548914637 0.000649245724924803
3 2.5 0.341117227277683 0.00082013501876785
4 2.5 0.384379735791341 0.00136458423298532
6 2.5 0.410391619175676 0.00104764452620498
8 2.5 0.427802216012352 0.00150088798226581
10 2.5 0.43202009027139 0.00100083544728625
12 2.5 0.436009783991803 0.0012725827624983
3 3 0.378583780288873 0.000867103557802164
4 3 0.431779647840245 0.00293160550216591
6 3 0.488987546802265 0.00264274238327003
8 3 0.507772373615477 0.00296150405497555
10 3 0.518238744754896 0.00254595344864255
12 3 0.527168450380653 0.00336229633977758
3 3.5 0.421326408208019 0.0014802880094407
4 3.5 0.50585638062871 0.00205478849181294
6 3.5 0.600165480226252 0.00417748459653078
8 3.5 0.646865188813808 0.00389925315714334
10 3.5 0.663962402186068 0.00676135875121831
12 3.5 0.705293203224185 0.0109174279953463
8 3.55 0.672841498297485 0.00430869518024979
10 3.55 0.708329083174647 0.00830786901978508
12 3.55 0.773449144935437 0.044579637531013
8 3.6 0.687163993818137 0.00649857184879808
10 3.6 0.716584256367721 0.00713701831063338
12 3.6 0.76922880857003 0.00733648442418414
8 3.65 0.723573170283889 0.005799799657365
10 3.65 0.782124305337238 0.0111006747229989
12 3.65 0.707405762312933 0.0379358253171285
8 3.7 0.734658244128169 0.00784380981206042
10 3.7 0.789386716847867 0.00929308684615006
12 3.7 0.855541833581167 0.0123304140909207
8 3.75 0.779295189031504 0.0282330551303068
10 3.75 0.761500046736876 0.0465269571695086
12 3.75 0.807811976955811 0.0311356456807678
8 3.8 0.782718940921968 0.010625344875636
10 3.8 0.894324829595865 0.0101937466982193
12 3.8 0.921440889922636 0.0171061227020081
8 3.85 0.869826241857707 0.0591125401903406
10 3.85 0.83472174645517 0.0563361848177084
12 3.85 0.773278338628466 0.0917393110709816
8 3.9 0.850257832900148 0.013210195248166
10 3.9 1.00870527979932 0.0170365383331872
12 3.9 1.01779694438713 0.0231689195075493
8 3.95 0.890896768293593 0.0267661474512344
10 3.95 0.94159397156622 0.0670884050205107
12 3.95 1.08232845239571 0.10940268687654
3 4 0.476611054377412 0.00195680314069578
4 4 0.597447505445567 0.00640073886096356
6 4 0.774517849393136 0.00752813586987474
8 4 0.935216632918454 0.020932384855631
10 4 1.10360594739812 0.0312328887805119
12 4 1.24866295887775 0.0742885554879076
3 4.5 0.532772826298109 0.00234007978395258
4 4.5 0.724569353000509 0.00994897950646704
6 4.5 1.14641230121741 0.0171063272466272
8 4.5 1.64336722139252 0.076972803153974
10 4.5 2.3599651691192 0.119598885584862
3 5 0.582514852770598 0.00284267144908847
4 5 0.838668071095811 0.0101392870303314
6 5 1.65263041702157 0.0285314141071492
8 5 4.08631996638344 0.670927040993989
3 5.5 0.616026595069502 0.00323868844755885
6 5.5 1.98049847549214 0.0356367045518949


==> hubbard-observables/data/s_orth_b_10.csv <==
1 0.300091822174675 5.13803827113713e-05 -0.456917575611721 0.006639401026262
1 0.300091821779045 5.13803827664993e-05 -0.45691749845111 0.00663940103181283
2.5 0.43202009027139 0.00100083544728625 -0.462024956581614 0.098303960026279
2.5 0.432020090970565 0.00100083544682307 -0.462024908245736 0.0983039600043138
2 0.375458802606261 0.000455139427588807 -0.51528761233328 0.051895669510761
2 0.375458801488765 0.000455139427649867 -0.51528744952509 0.0518956695165221
3.55 0.708329083174647 0.00830786901978508 -0.958772985115092 0.797358756542392
3.55 0.708329075083802 0.00830786901658622 -0.95877181541784 0.797358756445265
3.5 0.663962402186068 0.00676135875121831 1.43863426227443 0.78908684204264
3.5 0.66396239290359 0.00676135875668611 1.43863526174345 0.789086842675348
3.65 0.782124305337238 0.0111006747229989 -1.61198189361743 0.93770596524697
3.65 0.782124306834693 0.0111006747241108 -1.61198197119998 0.937705965524651
3.6 0.716584256367721 0.00713701831063338 0.38876734574727 0.688031008287673
3.6 0.71658425678382 0.00713701831075698 0.388767298960705 0.688031008364296
3.75 0.761500046736876 0.0465269571695086 8.63226657871598 5.17062118959757
3.7 0.789386716847867 0.00929308684615006 -1.64171211012059 0.874759382695459
3.7 0.789386709789276 0.00929308684627828 -1.6417112328794 0.874759382855061
3.85 0.83472174645517 0.0563361848177084 3.36368269678835 3.94095824032994
3.8 0.894324829595865 0.0101937466982193 -6.29635948761569 0.912960056021383
3.8 0.8943248295553 0.0101937466988018 -6.29635948848605 0.912960056064191
3.95 0.94159397156622 0.0670884050205107 1.0528852720033 3.88806104586197
3.9 1.00870527979932 0.0170365383331872 -6.15688751424168 1.43460610586261
3.9 1.00870527996625 0.0170365383342921 -6.15688753474111 1.43460610592053
3 0.518238744754896 0.00254595344864255 -0.740832143078811 0.294124711962989
3 0.518238744754896 0.00254595344753124 -0.740832143078811 0.294124711940064
4.5 2.3599651691192 0.119598885584862 -63.1864844017644 9.84622914417343
4.5 2.35996516300595 0.119598885575017 -63.1864841481455 9.84622914365453
4 1.10360594739812 0.0312328887805119 -9.06682820282297 2.61670104120054
4 1.10360592530517 0.0312328887785411 -9.06682718780398 2.6167010412185


==> hubbard-observables/data/s_orth_b_12.csv <==
1 0.301563671245074 8.8980180857767e-05 -0.567046534905634 0.0113671294828378
1 0.301563671330592 8.89801807805211e-05 -0.567046549286708 0.0113671294723416
2.5 0.436009783991803 0.0012725827624983 -0.483781738917591 0.17613470554327
2.5 0.436009785634404 0.0012725827619988 -0.48378183425857 0.176134705502262
2 0.378891548914637 0.000649245724924803 -0.742057093734762 0.0775619263140802
2 0.378891548914637 0.000649245724935714 -0.742057093734762 0.0775619263191953
3.55 0.773449144935437 0.044579637531013 0.156946654878804 2.4659798361891
3.5 0.705293203224185 0.0109174279953463 -0.516113964120844 0.965485126283701
3.5 0.705293203224185 0.0109174279953463 -0.516113964120845 0.965485126283703
3.65 0.707405762312933 0.0379358253171285 5.59860095706624 3.47866610446405
3.6 0.76922880857003 0.00733648442418414 -1.13675314121004 0.719843316903852
3.6 0.769228811901168 0.00733648442645118 -1.13675312455742 0.719843317040418
3.75 0.807811976955811 0.0311356456807678 2.0445363662283 3.05493964429495
3.7 0.855541833581167 0.0123304140909207 -3.68426422191995 1.22058933116669
3.7 0.85554184010765 0.0123304140949488 -3.68426405398775 1.22058933170222
3.85 0.773278338628466 0.0917393110709816 4.90555562402356 5.02900479232173
3.8 0.921440889922636 0.0171061227020081 -2.56616474491545 1.67214539630113
3.8 0.9214422214143 0.0171061227563947 -2.56626357244236 1.67214542590727
3.95 1.08232845239571 0.10940268687654 -7.34583280872835 6.11845187082381
3.9 1.01779694438713 0.0231689195075493 -3.08266682233317 2.21142628793284
3.9 1.01779696186921 0.0231689195072248 -3.08266768958738 2.21142628781565
3 0.527168450380653 0.00336229633977758 -0.449895170625799 0.396080780113727
3 0.527168449780527 0.00336229633746478 -0.449895148976473 0.396080780034849
4 1.24866295887775 0.0742885554879076 -15.5680506910338 5.2151824109101
4 1.24866299873744 0.0742885555045247 -15.5680531783366 5.21518241239435


==> hubbard-observables/data/s_orth_b_3.csv <==
1 0.257169683972641 8.30478107260803e-05 -0.00833957909029109 0.00994641449536693
1 0.257169687409886 8.30478102356774e-05 -0.00834030314577549 0.00994641419044671
2.5 0.341117227277683 0.00082013501876785 -0.161669139851989 0.100730073083607
2.5 0.341117226728979 0.000820135019522358 -0.161669139176672 0.100730073110068
2 0.308889179361682 0.00038460365271293 -0.082496526983985 0.041434757782613
2 0.308889179361682 0.00038460365271293 -0.082496526983985 0.041434757782613
3.5 0.421326408208019 0.0014802880094407 -0.389619615138766 0.219126559584363
3.5 0.421326408208019 0.0014802880091937 -0.389619615138767 0.219126559462083
3 0.378583780288873 0.000867103557802164 -0.44393292233002 0.116423090537381
3 0.378583780288873 0.000867103557802164 -0.44393292233002 0.116423090537381
4.5 0.532772826298109 0.00234007978395258 -0.305725985502624 0.310417441441178
4.5 0.532772820163619 0.00234007978903652 -0.305724763100915 0.310417442611059
4 0.476611054377412 0.00195680314069578 -0.769374635542094 0.26653817659727
4 0.476611054377412 0.00195680314069958 -0.769374635542094 0.266538176606114
5.5 0.616026595069502 0.00323868844755885 -0.0822128057419479 0.379879324740786
5.5 0.616026595069502 0.00323868844755884 -0.0822128057419477 0.379879324740784
5 0.582514852770598 0.00284267144908847 -0.987644797715102 0.323336563015207
5 0.582514852770598 0.00284267144908847 -0.987644797715102 0.323336563015205


==> hubbard-observables/data/s_orth_b_4.csv <==
1 0.276655803779365 0.000116349756101669 -0.0136009682536194 0.0156355694345884
1 0.276655803779403 0.000116349758815556 -0.0136009682519933 0.0156355699560336
2.5 0.384379735791341 0.00136458423298532 -0.55040761885825 0.1629404371143
2.5 0.384379735791341 0.00136458423298532 -0.55040761885825 0.1629404371143
2 0.337882160074469 0.000698088853230822 -0.0610561008943067 0.0915414193363316
2 0.337882160074469 0.000698088853230822 -0.0610561008943067 0.0915414193363315
3.5 0.50585638062871 0.00205478849181294 -0.73920385957846 0.28843557465268
3.5 0.505856378868343 0.00205478848987001 -0.739203496100812 0.288435574356629
3 0.431779647840245 0.00293160550216591 -0.339052350753321 0.32286243216351
3 0.431779650085272 0.00293160550368104 -0.339052349217302 0.322862431966225
4.5 0.724569353000509 0.00994897950646704 -1.76068393904663 1.311313907661
4.5 0.724569353000509 0.00994897950646472 -1.76068393904663 1.31131390766124
4 0.597447505445567 0.00640073886096356 -1.20958383603401 0.65977903679954
4 0.597447505445567 0.00640073886096798 -1.209583836034 0.659779036799787
5 0.838668071095811 0.0101392870303314 -3.71424123003284 1.29198444610205
5 0.838668071095811 0.010139287030914 -3.71424123003284 1.29198444606949


==> hubbard-observables/data/s_orth_b_6.csv <==
1 0.292170150242741 8.7766533598188e-05 -0.143645587161126 0.0135448929379486
1 0.292170150207767 8.77665337042718e-05 -0.143645587750621 0.013544892973364
2.5 0.410391619175676 0.00104764452620498 -0.0260049820495602 0.156810001404642
2.5 0.410391620913964 0.00104764451836686 -0.0260054644495132 0.156809999681948
2 0.363099599937811 0.000612167852744887 -0.261769965981823 0.064964683707597
2 0.363099599937811 0.000612167852744887 -0.261769965981823 0.0649646837075971
3.5 0.600165480226252 0.00417748459653078 -2.22489118111193 0.539849659127014
3.5 0.600165421934399 0.00417748459039923 -2.22489370061616 0.539849659061417
3 0.488987546802265 0.00264274238327003 -0.44857710564341 0.36189609143493
3 0.488987546892289 0.00264274238258497 -0.448577101096184 0.361896091283334
4.5 1.14641230121741 0.0171063272466272 -4.22772479168381 2.23983379444291
4.5 1.14641229137158 0.0171063272469286 -4.22772219201501 2.23983379442953
4 0.774517849393136 0.00752813586987474 0.0914325054471852 0.998483073216967
4 0.774517849393136 0.00752813586998363 0.0914325054471841 0.998483073250435
5.5 1.98049847549214 0.0356367045518949 -11.3265682013675 3.66429040744193
5.5 1.9804984827211 0.0356367045529273 -11.3265690184677 3.66429040775623
5 1.65263041702157 0.0285314141071492 -13.3353030716125 2.71315830005826
5 1.65263041672168 0.0285314141036751 -13.3353030505362 2.71315830004973


==> hubbard-observables/data/s_orth_b_8.csv <==
1 0.297821874234653 9.56431674932554e-05 -0.336309284750686 0.0117349149824934
1 0.297821873807556 9.56431674894563e-05 -0.336309221653933 0.0117349149690561
2.5 0.427802216012352 0.00150088798226581 -0.490628780254569 0.16858952826248
2.5 0.427802215324507 0.00150088798277644 -0.490628670810924 0.168589528398125
2 0.371568869633943 0.000745399589985952 -0.401266897953281 0.0915614036910959
2 0.371568869633943 0.000745399589734688 -0.401266897953281 0.0915614036886557
3.55 0.672841498297485 0.00430869518024979 -1.99520102966765 0.492137032180661
3.55 0.672841499142042 0.00430869518224006 -1.99520121923679 0.492137032499506
3.5 0.646865188813808 0.00389925315714334 -1.31403570727924 0.397358293658753
3.5 0.646865188649615 0.00389925315594231 -1.31403567532885 0.39735829382087
3.65 0.723573170283889 0.005799799657365 -2.64154913574027 0.572905420989921
3.65 0.72357316907514 0.00579979965719311 -2.64154907740611 0.572905420959655
3.6 0.687163993818137 0.00649857184879808 -0.962854321313257 0.590611031963417
3.6 0.687164001287078 0.00649857184912317 -0.962855082513971 0.590611032083447
3.75 0.779295189031504 0.0282330551303068 -1.59013602690545 2.44741742441912
3.7 0.734658244128169 0.00784380981206042 -1.67587522582716 0.841930227717799
3.7 0.734658245140109 0.00784380981370216 -1.67587530325828 0.841930227999406
3.85 0.869826241857707 0.0591125401903406 5.11894699545128 2.68613856251509
3.8 0.782718940921968 0.010625344875636 0.117310832511824 1.17185777744608
3.8 0.782718898985482 0.0106253448516529 0.117316507977092 1.17185777609774
3.95 0.890896768293593 0.0267661474512344 -3.13378620162414 2.1184325029853
3.9 0.850257832900148 0.013210195248166 -1.55513715726643 1.25550807278141
3.9 0.850257836837061 0.0132101952558854 -1.55513759435016 1.2555080725183
3 0.507772373615477 0.00296150405497555 -0.70292400710923 0.317570798857485
3 0.507772373645498 0.00296150405426886 -0.702924010723232 0.317570798850599
4.5 1.64336722139252 0.076972803153974 -19.651656907571 6.76803107445766
4.5 1.64336722272739 0.0769728031613596 -19.6516569665815 6.7680310746923
4 0.935216632918454 0.020932384855631 -0.192742696799394 2.31176797754373
4 0.935216624103062 0.0209323849049645 -0.192742155891996 2.31176798450761
5 4.08631996638344 0.670927040993989 -147.246075218259 51.9198842434744


==> hubbard-observables/data/s_par_all_betas.csv <==
3 1 0.294288933367583 0.000318956404486651
4 1 0.295972058357554 0.000936161718368192
6 1 0.300395763186051 0.000404131319888078
8 1 0.301566526312779 0.000375068477395056
10 1 0.303011243402452 0.000174324055685984
12 1 0.30348708438828 0.000347855732591622
3 2 0.34887203639036 0.00178139226555867
4 2 0.349072645452653 0.00653128010352864
6 2 0.372354933761695 0.00296100646458923
8 2 0.378853344401184 0.00245138432030712
10 2 0.377668981137911 0.00128454672317294
12 2 0.378868841314316 0.00257541338290896
3 2.5 0.384699379398466 0.00431637322970721
4 2.5 0.391227363350505 0.0133017601555909
6 2.5 0.420642182762432 0.00553588865236766
8 2.5 0.437228934571073 0.00717159539353959
10 2.5 0.441257098426861 0.00367684283861905
12 2.5 0.438754737671997 0.00506331911883338
3 3 0.425425557733068 0.00498098205994539
4 3 0.525378186253933 0.02422695773422
6 3 0.488692634874852 0.0125637681173896
8 3 0.513915789413512 0.00942770068540791
10 3 0.528169749825746 0.00774857581466997
12 3 0.535757889668725 0.0126950612917734
3 3.5 0.454611540270817 0.00725782704717828
4 3.5 0.535724078160136 0.0073640535584457
6 3.5 0.556195503810578 0.021164311878133
8 3.5 0.631026859714199 0.0106278781071364
10 3.5 0.644238142299915 0.0162517928662709
12 3.5 0.692087413535666 0.0376204132389345
8 3.55 0.669280827775723 0.0149978639362499
10 3.55 0.707628704771402 0.0201350760122133
8 3.6 0.703641453239222 0.0190214617377563
10 3.6 0.708640010318482 0.0168084571538444
12 3.6 0.784269769800665 0.0297649757598506
8 3.65 0.74774286379905 0.0163349335203737
10 3.65 0.780116730626627 0.0265239456005404
8 3.7 0.708297002306165 0.0220113415240694
10 3.7 0.764219383597502 0.0245687494415707
12 3.7 0.822282117344731 0.0296769733594146
8 3.8 0.784240368998821 0.0285671347370886
10 3.8 0.884742029393614 0.0330974626831602
12 3.8 0.856622037348208 0.0422277184334556
8 3.9 0.909174454040496 0.0313793142970197
10 3.9 1.05791371795887 0.0498040108387788
12 3.9 1.03660748697576 0.0613633255771938
3 4 0.546396697788811 0.0112876540299142
4 4 0.669879253370084 0.0543518041446247
6 4 0.799106947636603 0.0400921347938183
8 4 0.930765721244807 0.0634399696218784
10 4 1.13567217976576 0.0689728281997846
12 4 1.25519960382445 0.124699876865058
3 4.5 0.603345893980935 0.0125839225599987
4 4.5 0.775872947767628 0.0942352818393843
6 4.5 1.22690752492612 0.0784975075429036
8 4.5 1.4232608043694 0.183686985520481
10 4.5 1.82955925887601 0.232947482743493
3 5 0.658171693064513 0.0160506518912581
4 5 0.942635582877849 0.0928803454798251
6 5 1.75734058752205 0.104795091784528
3 5.5 0.730421218891065 0.0156615148238274
6 5.5 1.88029901764223 0.143445444391194


==> hubbard-observables/data/s_par_b_10.csv <==
1 0.303011243402452 0.000174324055685984 -0.210947442154334 0.031747328661681
1 0.303011244364129 0.000174324056304419 -0.210947621550164 0.0317473287971562
2.5 0.441257098426861 0.00367684283861905 -1.29877105672031 0.641908444664868
2.5 0.441257101672504 0.00367684284137682 -1.29877197658264 0.641908445034006
2 0.377668981137911 0.00128454672317294 -0.090443796493681 0.23305177862574
2 0.377668979956435 0.00128454671338001 -0.0904433979232639 0.233051776637047
3.55 0.707628704771402 0.0201350760122133 0.498024157642166 3.35685371966738
3.55 0.707628624329497 0.0201350759761258 0.498038803240199 3.3568537139431
3.5 0.644238142299915 0.0162517928662709 4.82064672842187 3.28526024575469
3.5 0.644238119742476 0.0162517928647534 4.82065055683187 3.28526024540186
3.65 0.780116730626627 0.0265239456005404 1.07110717877241 4.99798429807536
3.65 0.780116739807664 0.0265239456141232 1.07110530304535 4.99798430346457
3.6 0.708640010318482 0.0168084571538444 2.42617675145814 3.30544403397329
3.6 0.70864001557495 0.0168084571530827 2.42617702034021 3.30544403542386
3.7 0.764219383597502 0.0245687494415707 7.111843193067 5.4952886097606
3.7 0.76421937088454 0.0245687494327222 7.11184537584317 5.49528860638305
3.8 0.884742029393614 0.0330974626831602 2.23890865504171 6.21800078673773
3.8 0.884742030754999 0.0330974626841787 2.23890808824165 6.21800078728968
3.9 1.05791371795887 0.0498040108387788 -8.66542002248958 8.88003114834357
3.9 1.05791372271662 0.0498040108636853 -8.6654217792614 8.88003115089422
3 0.528169749825746 0.00774857581466997 -1.58951066539843 1.40551765556826
3 0.528169742871746 0.00774857582556818 -1.58951037859932 1.40551765700818
4.5 1.82955925887601 0.232947482743493 103.083232033129 38.2637353711692
4.5 1.82955922837326 0.2329474827456 103.083238494753 38.2637353686214
4 1.13567217976576 0.0689728281997846 -6.06747561719372 13.854622096632
4 1.13567220603885 0.0689728282409761 -6.06748271779029 13.8546221017736


==> hubbard-observables/data/s_par_b_12.csv <==
1 0.30348708438828 0.000347855732591622 -0.292915430498214 0.100535940273639
1 0.303487081083458 0.000347855731741796 -0.292914460058163 0.100535940006041
2.5 0.438754737671997 0.00506331911883338 -0.558375951700134 1.37465478455337
2.5 0.438754783246305 0.005063319143095 -0.558388194562404 1.37465479283484
2 0.378868841314316 0.00257541338290896 0.467143192340308 0.788130639265104
2 0.378868857598032 0.00257541339406718 0.467138014355215 0.788130641728273
3.5 0.692087413535666 0.0376204132389345 4.84931035611648 11.5757597977475
3.5 0.692087418895699 0.0376204132513388 4.84931192597908 11.5757597988203
3.6 0.784269769800665 0.0297649757598506 -2.96345034346744 6.24025415887413
3.6 0.784269657552806 0.0297649758616792 -2.96342716962465 6.24025418283758
3.7 0.822282117344731 0.0296769733594146 9.19270425883139 7.02457421633633
3.7 0.822282129106912 0.029676973364424 9.19270131880349 7.02457421791612
3.8 0.856622037348208 0.0422277184334556 14.7920205858804 8.55157731587491
3.8 0.856622019489036 0.0422277184020211 14.7920194396043 8.55157730525816
3.9 1.03660748697576 0.0613633255771938 -4.16121716018938 12.1374732102379
3.9 1.03660763476541 0.0613633254443857 -4.16124714357124 12.1374731726341
3 0.535757889668725 0.0126950612917734 -2.1455272355963 3.61592193345453
3 0.535757891415918 0.0126950612842321 -2.14552771614116 3.61592192764389
4 1.25519960382445 0.124699876865058 -1.8252784239066 30.7785662574181
4 1.25519933728225 0.124699877421313 -1.82519266883365 30.7785665290879


==> hubbard-observables/data/s_par_b_3.csv <==
1 0.294288933367583 0.000318956404486651 -0.101049796468172 0.0163828992986247
1 0.294288937418244 0.000318956403656486 -0.101049933155805 0.016382899263864
2.5 0.384699379398466 0.00431637322970721 -0.0804095998323606 0.206125150575992
2.5 0.384699472525562 0.00431637324010957 -0.0804140921680807 0.206125151384448
2 0.34887203639036 0.00178139226555867 -0.055510799703184 0.0896804840760502
2 0.348872035220256 0.00178139226167804 -0.0555107395590969 0.0896804834861721
3.5 0.454611540270817 0.00725782704717828 1.12348081229139 0.391941809651779
3.5 0.454611532845572 0.00725782704265396 1.12348122324385 0.391941809504275
3 0.425425557733068 0.00498098205994539 0.0209574255267706 0.270503049237605
3 0.42542556095867 0.0049809823270316 0.0209572448188039 0.270503065202683
4.5 0.603345893980935 0.0125839225599987 0.0591974353769373 0.655910474502355
4.5 0.603346128415951 0.0125839223377078 0.0591850166045521 0.655910464210328
4 0.546396697788811 0.0112876540299142 -0.467325892305293 0.584452996844023
4 0.546396715514038 0.0112876540442845 -0.467326859179823 0.584452998014071
5.5 0.730421218891065 0.0156615148238274 -0.961772221949701 0.833839919870734
5.5 0.730421229003141 0.0156615148043769 -0.961772797825397 0.833839918651015
5 0.658171693064513 0.0160506518912581 0.485283829655112 0.877951572914297
5 0.658171632862885 0.0160506518805702 0.485287184371713 0.877951572382472


==> hubbard-observables/data/s_par_b_4.csv <==
1 0.295972058357554 0.000936161718368192 -0.0203814086623868 0.0849475191442534
1 0.29597206036304 0.000936161753531942 -0.0203813890837997 0.0849475227100099
2.5 0.391227363350505 0.0133017601555909 1.45141912494028 1.20869664661594
2.5 0.391227362297798 0.0133017601708096 1.4514191639492 1.20869664787616
2 0.349072645452653 0.00653128010352864 0.8783597230626 0.587427664872968
2 0.349072646019655 0.00653128012296297 0.878359708182239 0.587427666757182
3.5 0.535724078160136 0.0073640535584457 -0.177762399704877 0.435393212474234
3.5 0.535724156578224 0.00736405356016233 -0.177767278891471 0.435393212099183
3 0.525378186253933 0.02422695773422 -6.06231529962638 2.10642276706604
3 0.525378172470942 0.0242269577578362 -6.0623145758554 2.10642276952684
4.5 0.775872947767628 0.0942352818393843 -0.884580627010711 8.3895810371261
4.5 0.775872939089521 0.0942352809629724 -0.884579758452579 8.38958096563867
4 0.669879253370084 0.0543518041446247 -3.37675934131819 4.89163466523087
4 0.669879259749882 0.0543518040634646 -3.37675987823963 4.89163465770804
5 0.942635582877849 0.0928803454798251 -4.63217587222431 8.47726306248764
5 0.942635547963525 0.092880345435329 -4.63217283269881 8.47726305937733


==> hubbard-observables/data/s_par_b_6.csv <==
1 0.300395763186051 0.000404131319888078 -0.132074033521195 0.0476085805339443
1 0.300395764702536 0.000404131316785514 -0.132074216228346 0.0476085802736972
2.5 0.420642182762432 0.00553588865236766 -0.327320953415552 0.611511544619406
2.5 0.420642206544203 0.00553588862899752 -0.327323617868413 0.611511542003592
2 0.372354933761695 0.00296100646458923 -0.22760053429856 0.298695100495614
2 0.372354933761695 0.00296100650745042 -0.227600534298561 0.298695106187129
3.5 0.556195503810578 0.021164311878133 6.41615889424687 2.45932294169679
3.5 0.556195500635579 0.0211643118750256 6.41615930234804 2.45932294102552
3 0.488692634874852 0.0125637681173896 0.928772779892009 1.42603704741706
3 0.488692744183695 0.0125637681231744 0.928760768035889 1.42603704904557
4.5 1.22690752492612 0.0784975075429036 -7.35531163041336 8.62270315943507
4.5 1.22690768256533 0.078497507433632 -7.35533178759766 8.62270314639054
4 0.799106947636603 0.0400921347938183 -1.42875613896765 4.3376009745695
4 0.799107067072107 0.0400921347183112 -1.42876935491123 4.33760096305466
5.5 1.88029901764223 0.143445444391194 14.9918675951454 16.0645534817205
5.5 1.88029906266512 0.143445444570587 14.9918627631505 16.0645535221507
5 1.75734058752205 0.104795091784528 -9.75585832185632 11.8812294833989
5 1.75734057540781 0.104795091761319 -9.75585647085686 11.8812294826183


==> hubbard-observables/data/s_par_b_8.csv <==
1 0.301566526312779 0.000375068477395056 -0.10576848790325 0.0712650483788826
1 0.301566530561748 0.000375068482526022 -0.105769334086567 0.0712650495935795
2.5 0.437228934571073 0.00717159539353959 -1.08641327105109 1.28338330483459
2.5 0.437228932059548 0.00717159540272987 -1.08641294990335 1.28338330661018
2 0.378853344401184 0.00245138432030712 -0.813705747338976 0.492647226171284
2 0.378853349089469 0.00245138432617974 -0.813706158232831 0.492647227404258
3.55 0.669280827775723 0.0149978639362499 1.18590399260304 2.16930213266638
3.55 0.669280820228176 0.0149978639693039 1.18590515046717 2.1693021389723
3.5 0.631026859714199 0.0106278781071364 3.22981831380833 1.53007952270756
3.5 0.631026858144176 0.0106278781086021 3.22981857192163 1.53007952249403
3.65 0.74774286379905 0.0163349335203737 -3.13748623377067 2.46368676673592
3.65 0.747742874886592 0.0163349334897698 -3.13748768763354 2.46368676189387
3.6 0.703641453239222 0.0190214617377563 -2.10538152401551 2.86027799348062
3.6 0.703641452881729 0.0190214617680191 -2.10538244643314 2.86027800040866
3.7 0.708297002306165 0.0220113415240694 5.4261274472806 3.60107223573442
3.7 0.708296991952493 0.0220113415322669 5.42612949595888 3.60107223669333
3.8 0.784240368998821 0.0285671347370886 0.526047476213615 4.53533627780064
3.8 0.784240354540712 0.0285671348595004 0.526050183109831 4.53533630644539
3.9 0.909174454040496 0.0313793142970197 -9.61312272753821 4.94544808543118
3.9 0.909174444094822 0.0313793142997765 -9.61312122732505 4.94544808469314
3 0.513915789413512 0.00942770068540791 -0.449955866295128 1.79995884481632
3 0.513915461807954 0.00942770050951626 -0.44988840489508 1.79995880980908
4.5 1.4232608043694 0.183686985520481 58.3106625213462 41.0603888022714
4.5 1.42326081683267 0.183686985488011 58.310658571655 41.0603887975797
4 0.930765721244807 0.0634399696218784 1.80198116062327 12.131668762956
4 0.930765526453363 0.0634399695761312 1.80201928425713 12.131668754591


==> inkscape/disk_side_view.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'disk_side_view.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{303.74683111bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42962524)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{disk_side_view.pdf}}%
    \put(0.01851718,0.22949477){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v$\end{tabular}}}}%
    \put(0.62107424,0.38907537){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$D$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{disk_side_view.pdf}}%
    \put(0.29068901,0.33165796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{disk_side_view.pdf}}%
    \put(0.40317276,0.21820388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha$\end{tabular}}}}%
    \put(0.44003382,0.31079748){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\beta$\end{tabular}}}}%
    \put(0.70511596,0.09774411){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Disk\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> ising-hmc-paper/data/corr_2d.txt <==
.00001	0.718552	0.00687539	60.7688	5.58738
.00010	0.722776	0.00634567	56.5287	5.03745
.00100	0.704667	0.00742439	66.3778	6.33652
.01000	0.714443	0.00765415	71.1949	6.99153
.10000	0.72311	0.00655591	59.5189	5.42347
1	0.71789	0.00782784	80.1252	8.25463
10	0.71538	0.0312305	1422.33	437.908
100	1	1.14984e-15	13534.5	-nan
1000	nan	nan	nan	nan
10000	nan	nan	nan	nan
100000	nan	nan	nan	nan
3	0.717594	0.0103983	137.715	17.7221
30	0.585181	0.0940234	8471.2	3733.89
300	nan	nan	nan	nan


==> ising-hmc-paper/data/energy_2d.txt <==
3	-0.713715	0.00251185	1.84737	0.0381381
6	-0.671675	0.00198063	3.79845	0.106653
9	-0.652167	0.00198226	7.66584	0.29033
12	-0.644035	0.00207984	13.9875	0.68852
15	-0.646581	0.00191357	18.132	0.996202
18	-0.638149	0.00211875	30.0517	2.05281
21	-0.63616	0.00191077	32.478	2.28973
24	-0.636765	0.00186699	40.1395	3.09559
27	-0.635115	0.00191806	51.7415	4.44189
30	-0.631904	0.00204842	70.7505	6.92542


==> ising-hmc-paper/data/energy_local_2d.txt <==
3	-0.710906	0.00162671
6	-0.66929	0.00155495
9	-0.652523	0.00154946
12	-0.646879	0.00145733
15	-0.642699	0.00144957
18	-0.63983	0.0014329
21	-0.63406	0.00162981
24	-0.636301	0.00132273
27	-0.632359	0.00146651
30	-0.632074	0.00131142


==> ising-hmc-paper/data/exact_long_range.txt <==
1. 0.6826894921392911
1.1 0.6737387654284962
1.2 0.6654964836610944
1.3 0.6578597635254848
1.4 0.6507468260882597
1.5 0.6440915443105841
1.6 0.6378396563050709
1.7000000000000002 0.6319460657237046
1.8 0.6263728732792482
1.9 0.6210879128687778
2. 0.6160636439010571
2.1 0.6112763002225565
2.2 0.6067052271406764
2.3 0.602332358573525
2.4000000000000004 0.5981418000714555
2.5 0.5941194929207269
2.6 0.5902529410078142
2.7 0.5865309821422194
2.8 0.5829436265534456
2.9000000000000004 0.5794818556605588
3. 0.5761375401440847
3.1 0.572903307516325
3.2 0.5697724545357463
3.3000000000000003 0.5667388685117172
3.4000000000000004 0.5637969598720285
3.5 0.5609416041080442
3.6 0.558168091571287
3.7 0.5554720838780274
3.8000000000000003 0.552849575902757
3.9000000000000004 0.5502968625205701
4. 0.5478105094024502
4.1 0.545387327283846
4.2 0.5430243492215465
4.300000000000001 0.5407188104312246
4.4 0.5384681303615334
4.5 0.5362698967131134
4.6 0.5341218511543441
4.7 0.5320218765219105
4.800000000000001 0.5299679854434296
4.9 0.5279583095202035
5. 0.5259910906722649
5.1000000000000005 0.5240646722636161
5.2 0.5221774915549009
5.3 0.5203280725779997
5.4 0.51851502058783
5.5 0.5167370151310847
5.6000000000000005 0.5149928056113993
5.7 0.5132812062864492
5.800000000000001 0.5116010918779821
5.9 0.5099513935467412
6. 0.5083310951964827
6.1000000000000005 0.5067392300753105
6.2 0.5051748776460832
6.300000000000001 0.5036371607007286
6.4 0.5021252426960108
6.5 0.5006383252906605
6.6000000000000005 0.4991756460658896
6.7 0.49773647641314084
6.800000000000001 0.4963201195745717
6.9 0.49492590882321424
7. 0.493553205771031
7.1000000000000005 0.49220139879424085
7.2 0.4908699015662969
7.300000000000001 0.4895581516898089
7.4 0.48826560941951547
7.5 0.4869917564691342
7.6000000000000005 0.4857360948955655
7.7 0.48449814605452163
7.800000000000001 0.48327744962216046
7.9 0.4820735626777887
8. 0.4808860588431223
8.100000000000001 0.479714527473968
8.2 0.4785585729005556
8.3 0.47741781371303943
8.4 0.4762918820890011
8.5 0.4751804231600161
8.600000000000001 0.4740830944146052
8.7 0.47299956513508956
8.8 0.4719295158660669
8.9 0.47087263791241163
9. 0.4698286328648429
9.1 0.4687972121512811
9.200000000000001 0.46777809661231723
9.3 0.46677101609926913
9.4 0.4657757090933922
9.5 0.4647919223449315
9.6 0.46381941053078196
9.700000000000001 0.4628579359296261
9.8 0.46190726811348526
9.9 0.46096718365470496
10. 0.4600374658474567
10.1 0.45911790444290107
10.200000000000001 0.45820829539722246
10.3 0.4573084406317881
10.4 0.45641814780472656
10.5 0.45553723009337105
10.600000000000001 0.4546655059867251
10.700000000000001 0.45380279908771304
10.8 0.4529489379244301
10.9 0.4521037557700071
11. 0.45126709047059826
11.100000000000001 0.45043878428106787
11.200000000000001 0.4496186837079578
11.3 0.44880663935935794
11.4 0.44800250580131723
11.5 0.44720614142045906
11.600000000000001 0.4464174082924803
11.700000000000001 0.4456361720562363
11.8 0.4448623017931303
11.9 0.44409566991154065
12. 0.44333615203603716
12.100000000000001 0.4425836269011522
12.200000000000001 0.44183797703177446
12.3 0.44109908473389403
12.4 0.4403668398237039
12.5 0.43964113171452374
12.600000000000001 0.4389218532417207
12.700000000000001 0.43820889979724564
12.8 0.43750216924970375
12.9 0.4368015618675062
13. 0.43610698024496913
13.100000000000001 0.4354183292311263
13.200000000000001 0.4347355158616919
13.3 0.43405844929266235
13.4 0.43338704073728124
13.5 0.43272120340489084
13.600000000000001 0.43206085244211323
13.700000000000001 0.4314059048761704
13.8 0.43075627956025203
13.9 0.4301118971208435
14. 0.4294726799069309
14.100000000000001 0.4288385519410012
14.200000000000001 0.42820943887176716
14.3 0.42758526792853646
14.4 0.4269659678771677
14.5 0.42635146897753917
14.600000000000001 0.4257417029424707
14.700000000000001 0.42513660289804445
14.8 0.42453610334526004
14.9 0.423940140122977
15. 0.42334865037209074
15.100000000000001 0.422761572500893
15.200000000000001 0.4221788461515705
15.3 0.42160041216779864
15.4 0.4210262125633847
15.5 0.4204561904919243
15.600000000000001 0.41989029021742785
15.700000000000001 0.41932845708588357
15.8 0.4187706374977192
15.9 0.4182167788811308
16. 0.41766682966624336
16.1 0.4171207392600765
16.200000000000003 0.4165784580222796
16.3 0.41603993724161503
16.4 0.41550512911315646
16.5 0.41497398671617947
16.6 0.4144464639927179
16.700000000000003 0.41392251572676403
16.8 0.4134020975240862
16.9 0.41288516579264767
17. 0.4123716777235973
17.1 0.41186159127282185
17.2 0.4113548651430316
17.3 0.41085145876636525
17.400000000000002 0.41035133228749854
17.5 0.40985444654722986
17.6 0.40936076306654073
17.7 0.4088702440311015
17.8 0.40838285227621535
17.900000000000002 0.40789855127218505
18. 0.40741730511008434
18.1 0.4069390784879256
18.2 0.406463836697207
18.3 0.4059915456098292
18.400000000000002 0.405522171665368
18.5 0.4050556818586918
18.6 0.4045920437279127
18.7 0.40413122390677436
18.8 0.4036731952926772
18.900000000000002 0.4032179226766911
19. 0.40276537709161725
19.1 0.4023155286220157
19.2 0.40186834782983805
19.3 0.4014238057444345
19.400000000000002 0.40098187385282386
19.5 0.4005425240902107
19.6 0.40010572883074724
19.7 0.3996714608785298
19.8 0.3992396934588234
19.900000000000002 0.3988104002095087
20. 0.3983835551727423
20.1 0.397959132786827
20.200000000000003 0.3975371078782817
20.3 0.39711745565411116
20.400000000000002 0.3967001516942623
20.5 0.39628517194426754
20.6 0.39587249270806774
20.700000000000003 0.3954620906410072
20.8 0.3950539427430009
20.900000000000002 0.3946480263518634
21. 0.39424431913679847
21.1 0.3938427990920441
21.200000000000003 0.39344344453066804
21.3 0.3930462340785087
21.400000000000002 0.3926511466682597
21.5 0.3922581615336922
21.6 0.3918672582040122
21.700000000000003 0.39147841649834725
21.8 0.3910916165203624
21.900000000000002 0.3907068386529974
22. 0.39032406355332655
22.1 0.38994327214753394
22.200000000000003 0.3895644456260029
22.3 0.3891875654385169
22.400000000000002 0.38881261328956723
22.5 0.3884395711337671
22.6 0.3880684211713651
22.700000000000003 0.3876991458438611
22.8 0.3873317278297184
22.900000000000002 0.38696615004016743
23. 0.38660239724949114
23.1 0.3862404479190805
23.200000000000003 0.38588029053736966
23.3 0.3855219072721342
23.400000000000002 0.3851652821386622
23.5 0.38481039936169137
23.6 0.38445724337180825
23.700000000000003 0.3841057988019263
23.8 0.3837560504838365
23.900000000000002 0.3834079834448323
24. 0.383061582904404
24.1 0.38271683427100395
24.200000000000003 0.3823737231388767
24.3 0.38203223528495683
24.400000000000002 0.3816923566658309
24.5 0.38135407341475996
24.6 0.38101737183876516
24.700000000000003 0.3806822384157717
24.8 0.3803486597918113
24.900000000000002 0.3800166227782805
25. 0.37968611434925564
25.1 0.3793571216388604
25.200000000000003 0.37902963193868666
25.3 0.37870363269526663
25.400000000000002 0.37837911150759584
25.5 0.3780560561247031
25.6 0.37773445444327125
25.700000000000003 0.3774142945053019
25.8 0.37709556449582693
25.900000000000002 0.37677825274066634
26. 0.3764623477042251
26.1 0.37614783798733725
26.200000000000003 0.37583471232514953
26.3 0.3755229595850445
26.400000000000002 0.37521256876460574
26.5 0.3749035289896198
26.6 0.37459582951211734
26.700000000000003 0.3742894597084502
26.8 0.3739844090774059
26.900000000000002 0.3736806672383563
27. 0.37337822392944214
27.1 0.3730770690057898
27.200000000000003 0.37277719243776275
27.3 0.3724785843092448
27.400000000000002 0.3721812348153446
27.5 0.37188513426314423
27.6 0.37159027306652354
27.700000000000003 0.37129664174689925
27.8 0.3710042309310842
27.900000000000002 0.37071303134975064
28. 0.3704230338359203
28.1 0.3701342293234829
28.200000000000003 0.36984660884573917
28.3 0.36956016353397203
28.400000000000002 0.3692748846160421
28.5 0.36899076341500786
28.6 0.3687077913477714
28.700000000000003 0.3684259599237457
28.8 0.3681452607435486
28.900000000000002 0.3678656854977165
29. 0.367587225965442
29.1 0.367309874013334
29.200000000000003 0.367033621594197
29.3 0.3667584607458344
29.400000000000002 0.36648438358987023
29.5 0.3662113823305917
29.6 0.3659394492538119
29.700000000000003 0.3656685767257509
29.8 0.3653987571919374
29.900000000000002 0.365129983176127
30. 0.36486224727924077
30.1 0.3645955421783194
30.200000000000003 0.36432986062549755
30.3 0.3640651954469918
30.400000000000002 0.36380153954210975
30.5 0.36353888588227107
30.6 0.3632772275100491
30.700000000000003 0.3630165575382237
30.8 0.36275686914885463
30.900000000000002 0.3624981555923648
31. 0.3622404101866431
31.1 0.3619836263161595
31.200000000000003 0.36172779743109384
31.3 0.36147291704884477
31.400000000000002 0.3612189787437866
31.5 0.36096597616046006
31.6 0.3607139030034635
31.700000000000003 0.3604627530389611
31.8 0.36021252009389304
31.900000000000002 0.3599631980551982
32. 0.3597147808690492
32.1 0.3594672625400993
32.2 0.3592206371307422
32.3 0.35897489876038186
32.400000000000006 0.35873004160471483
32.5 0.3584860598950241
32.6 0.3582429479174814
32.7 0.358000700012465
32.8 0.3577593105738825
32.900000000000006 0.357518774048508
33. 0.35727908493532873
33.1 0.35704023779263705
33.2 0.3568022272066273
33.300000000000004 0.35656504783665965
33.4 0.35632869438422893
33.5 0.35609316159991977
33.6 0.3558584442828103
33.7 0.35562453727988325
33.800000000000004 0.35539143548544794
33.9 0.3551591338313699
34. 0.3549276273231233
34.1 0.35469691098459755
34.2 0.35446697989379156
34.300000000000004 0.3542378291732639
34.4 0.35400945398960426
34.5 0.35378184955291037
34.6 0.35355501111627563
34.7 0.3533289339752834
34.800000000000004 0.35310361346750613
34.9 0.3528790449720161
35. 0.35265522390889925
35.1 0.3524321457387783
35.2 0.35220980596234236
35.300000000000004 0.35198820011988297
35.4 0.35176732379083675
35.5 0.35154717259333484
35.6 0.3513277421837585
35.7 0.35110902825630164
35.800000000000004 0.35089102654253823
35.9 0.35067373281099756
36. 0.35045714286674434
36.1 0.3502412525509644
36.2 0.35002605774055756
36.300000000000004 0.3498115543477343
36.4 0.3495977383196207
36.5 0.3493846056378659
36.6 0.3491721523182566
36.7 0.3489603744103376
36.800000000000004 0.3487492679970353
36.9 0.3485388291942889
37. 0.34832905415068477
37.1 0.3481199390470967
37.2 0.34791148009633105
37.300000000000004 0.34770367354277654
37.4 0.34749651566205825
37.5 0.3472900027606979
37.6 0.34708413117577647
37.7 0.346878897274604
37.800000000000004 0.34667429745439077
37.9 0.3464703281419258
38. 0.34626698579325776
38.1 0.3460642668933809
38.2 0.3458621679559244
38.300000000000004 0.3456606855228476
38.4 0.34545981616413723
38.5 0.34525955647750894
38.6 0.34505990308811463
38.7 0.3448608526482514
38.800000000000004 0.34466240183707525
38.9 0.34446454736031884
39. 0.34426728595001177
39.1 0.3440706143642061
39.2 0.3438745293867039
39.300000000000004 0.34367902782678966
39.400000000000006 0.34348410651896466
39.5 0.34328976232268676
39.6 0.3430959921221108
39.7 0.3429027928258351
39.800000000000004 0.3427101613666495
39.900000000000006 0.3425180947012871
40. 0.3423265898101791
40.1 0.3421356436972129
40.2 0.341945253389493
40.300000000000004 0.34175541593710485
40.400000000000006 0.3415661284128823
40.5 0.3413773879121771
40.6 0.341189191552632
40.7 0.3410015364739563
40.800000000000004 0.34081441983770416
40.900000000000006 0.3406278388270558
41. 0.3404417906466016
41.1 0.3402562725221285
41.2 0.3400712817004091
41.300000000000004 0.33988681544899385
41.400000000000006 0.33970287105600494
41.5 0.3395194458299332
41.6 0.3393365370994382
41.7 0.33915414221314844
41.800000000000004 0.33897225853946755
41.900000000000006 0.3387908834663795
42. 0.3386100144012576
42.1 0.33842964877067633
42.2 0.3382497840202246
42.300000000000004 0.3380704176143211
42.400000000000006 0.3378915470360326
42.5 0.3377131697868945
42.6 0.3375352833867319
42.7 0.3373578853734853
42.800000000000004 0.3371809733030363
42.900000000000006 0.3370045447490362
43. 0.3368285973027366
43.1 0.33665312857282265
43.2 0.33647813857257636
43.300000000000004 0.336303620178492
43.400000000000006 0.3361295734284437
43.5 0.33595599359165473
43.6 0.3357828831726158
43.7 0.33561023747903
43.800000000000004 0.3354380542370863
43.900000000000006 0.33526633118913585
44. 0.3350950660935405
44.1 0.33492425672452564
44.2 0.3347539008720308
44.300000000000004 0.33458399634156605
44.400000000000006 0.33441454095406714
44.5 0.33424553254575323
44.6 0.3340769689679866
44.7 0.33390884808713384
44.800000000000004 0.3337411610771295
44.900000000000006 0.3335739259558326
45. 0.33340712051190846
45.1 0.33324074937767967
45.2 0.3330748104925024
45.300000000000004 0.3329093018099356
45.400000000000006 0.33274422129761233
45.5 0.33257956693711316
45.6 0.3324153367238398
45.7 0.3322515286668916
45.800000000000004 0.3320881407889433
45.900000000000006 0.33192517112612224
46. 0.3317626177278896
46.1 0.33160047865692116
46.2 0.3314387519889897
46.300000000000004 0.33127743581284924
46.400000000000006 0.3311165282301201
46.5 0.3309560273551751
46.6 0.3307959313150274
46.7 0.3306362382492195
46.800000000000004 0.3304769463097127
46.900000000000006 0.3303180536607796
47. 0.33015955847889494
47.1 0.33000145895263044
47.2 0.32984375328254945
47.300000000000004 0.3296864396811018
47.400000000000006 0.32952951637252237
47.5 0.32937298159272776
47.6 0.329216833589217
47.7 0.3290610706209696
47.800000000000004 0.32890569095834987
47.900000000000006 0.32875069288300646
48. 0.3285960746877778
48.1 0.3284418346765952
48.2 0.32828797116438946
48.300000000000004 0.32813448247699656
48.400000000000006 0.3279813669510649
48.5 0.3278286229339648
48.6 0.3276762487836968
48.7 0.3275242428688022
48.800000000000004 0.32737260356827513
48.900000000000006 0.32722132927147335
49. 0.3270704183780325
49.1 0.32691986929777933
49.2 0.3267696804506474
49.300000000000004 0.3266198502665923
49.400000000000006 0.3264703771855079
49.5 0.32632125965714454
49.6 0.32617249614102733
49.7 0.32602408510637493
49.800000000000004 0.3258760250320198
49.900000000000006 0.3257283144063287
50. 0.32558095172712487

==> ising-hmc-paper/data/exact_long_range_energy.txt <==
1. 7.70949970529955e-12
1.1 -0.024469483536100844
1.2 -0.043938839115076234
1.3 -0.05966124530630901
1.4 -0.07251496867679558
1.5 -0.08313211892966427
1.6 -0.09197808895886406
1.7000000000000002 -0.0994023115056597
1.8 -0.1056716793961941
1.9 -0.11099313427258545
2. -0.11552928931514489
2.1 -0.11940945630820121
2.2 -0.12273757148480105
2.3 -0.12559798587868665
2.4000000000000004 -0.12805975821771232
2.5 -0.1301798803249518
2.6 -0.13200573013327976
2.7 -0.1335769617277356
2.8 -0.13492695293633603
2.9000000000000004 -0.1360839908443455
3. -0.13707214511695306
3.1 -0.1379120112781718
3.2 -0.13862128991811223
3.3000000000000003 -0.13921525827840808
3.4000000000000004 -0.13970715439888798
3.5 -0.1401084919033811
3.6 -0.1404293194751688
3.7 -0.1406784358845122
3.8000000000000003 -0.14086356909402667
3.9000000000000004 -0.14099152616125565
4. -0.14106831927066116
4.1 -0.14109927215208073
4.2 -0.14108911030518476
4.300000000000001 -0.14104203779049468
4.4 -0.14096180282072124
4.5 -0.14085175400027106
4.6 -0.14071488868183085
4.7 -0.14055389469575957
4.800000000000001 -0.14037118651705066
4.9 -0.14016893639171896
5. -0.13994910193095
5.1000000000000005 -0.13971344971419697
5.2 -0.13946357616033675
5.3 -0.13920092579050058
5.4 -0.1389268072814258
5.5 -0.1386424076082181
5.6000000000000005 -0.13834880453069598
5.7 -0.13804697764009605
5.800000000000001 -0.13773781815155428
5.9 -0.13742213760134406
6. -0.1371006755856466
6.1000000000000005 -0.1367741066586295
6.2 -0.13644304633573456
6.300000000000001 -0.13610805726469463
6.4 -0.1357696531028677
6.5 -0.1354283036963101
6.6000000000000005 -0.1350844388567042
6.7 -0.1347384519409995
6.800000000000001 -0.13439070307411463
6.9 -0.1340415220618455
7. -0.1336912110167846
7.1000000000000005 -0.13334004673844282
7.2 -0.1329882828635625
7.300000000000001 -0.13263615182048438
7.4 -0.1322838666008414
7.5 -0.1319316223699925
7.6000000000000005 -0.13157959793201063
7.7 -0.13122795706373386
7.800000000000001 -0.1308768497307956
7.9 -0.1305264131971441
8. -0.1301767730383325
8.100000000000001 -0.12982804406775977
8.2 -0.12948033118409258
8.3 -0.12913373014722868
8.4 -0.1287883282894205
8.5 -0.12844420516749422
8.600000000000001 -0.1281014331615096
8.7 -0.12776007802467154
8.8 -0.1274201993888294
8.9 -0.12708185122947976
9. -0.12674508229380738
9.1 -0.12640993649496432
9.200000000000001 -0.12607645327548112
9.3 -0.12574466794243438
9.4 -0.12541461197675116
9.5 -0.1250863133188102
9.6 -0.124759796632304
9.700000000000001 -0.12443508354814888
9.8 -0.12411219289006756
9.9 -0.12379114088332746
10. -0.12347194134798563
10.1 -0.12315460587787237
10.200000000000001 -0.12283914400635154
10.3 -0.12252556336049053
10.4 -0.12221386980291934
10.5 -0.12190406756466088
10.600000000000001 -0.1215961593677567
10.700000000000001 -0.12129014653925982
10.8 -0.12098602911710767
10.9 -0.12068380594848674
11. -0.12038347478124743
11.100000000000001 -0.12008503234888859
11.200000000000001 -0.11978847444958148
11.3 -0.1194937960192511
11.4 -0.11920099120162708
11.5 -0.1189100534094173
11.600000000000001 -0.11862097538514796
11.700000000000001 -0.11833374925590526
11.8 -0.11804836658467241
11.9 -0.11776481841813455
12. -0.11748309533120196
12.100000000000001 -0.11720318746848057
12.200000000000001 -0.11692508486248737
12.3 -0.11664877607171284
12.4 -0.1163742510099994
12.5 -0.11610149818192644
12.600000000000001 -0.11583050610983758
12.700000000000001 -0.1155612630813672
12.8 -0.11529375717469914
12.9 -0.1150279762820945
13. -0.11476390813180826
13.100000000000001 -0.11450154030846633
13.200000000000001 -0.11424086027220373
13.3 -0.1139818553761659
13.4 -0.11372451288310789
13.5 -0.11346881998069167
13.600000000000001 -0.113214763795956
13.700000000000001 -0.1129623314077335
13.8 -0.11271150986025613
13.9 -0.11246228617375897
14. -0.11221464735533866
14.100000000000001 -0.11196858040883456
14.200000000000001 -0.11172407234399871
14.3 -0.11148111018500932
14.4 -0.11123968097830457
14.5 -0.11099977179993416
14.600000000000001 -0.11076136976231588
14.700000000000001 -0.11052446202041104
14.8 -0.11028903577753657
14.9 -0.11005507829066777
15. -0.10982257687533528
15.100000000000001 -0.10959151890976113
15.200000000000001 -0.1093618918404731
15.3 -0.10913368318388789
15.4 -0.1089068805312579
15.5 -0.10868147155147856
15.600000000000001 -0.10845744399398027
15.700000000000001 -0.10823478569135889
15.8 -0.10801348456175824
15.9 -0.10779352861102379
16. -0.10757490593463967
16.1 -0.10735760471946454
16.200000000000003 -0.10714161324527927
16.3 -0.10692691988615764
16.4 -0.10671351311167268
16.5 -0.10650138148794902
16.6 -0.10629051367858909
16.700000000000003 -0.10608089844535633
16.8 -0.1058725246490054
16.9 -0.10566538124963136
17. -0.10545945730718234
17.1 -0.10525474198176174
17.2 -0.10505122453385218
17.3 -0.10484889432445273
17.400000000000002 -0.1046477408151322
17.5 -0.10444775356800574
17.6 -0.10424892224564139
17.7 -0.10405123661089856
17.8 -0.10385468652670608
17.900000000000002 -0.1036592619557829
18. -0.10346495296030515
18.1 -0.10327174970152507
18.2 -0.10307964243934399
18.3 -0.10288862153184344
18.400000000000002 -0.10269867743477822
18.5 -0.10250980070103266
18.6 -0.10232198198005821
18.7 -0.1021352115593131
18.8 -0.10194948165319472
18.900000000000002 -0.10176478182339299
19. -0.10158110355716887
19.1 -0.10139843797706444
19.2 -0.1012167762982646
19.3 -0.10103610982774129
19.400000000000002 -0.10085642996352684
19.5 -0.10067772819394633
19.6 -0.10049999609683868
19.7 -0.10032322533876623
19.8 -0.10014740767421529
19.900000000000002 -0.0999725349447885
20. -0.0997985990783897
20.1 -0.09962559208840391
20.200000000000003 -0.0994535060728709
20.3 -0.09928233321365627
20.400000000000002 -0.09911206577561879
20.5 -0.09894269610577519
20.6 -0.09877421663246426
20.700000000000003 -0.09860661986450975
20.8 -0.09843989839038342
20.900000000000002 -0.09827404487736856
21. -0.09810905207072454
21.1 -0.09794491279285386
21.200000000000003 -0.09778161994250549
21.3 -0.09761916649380759
21.400000000000002 -0.09745754549564821
21.5 -0.09729675007071772
21.6 -0.09713677341472449
21.700000000000003 -0.09697760879558083
21.8 -0.09681924955259463
21.900000000000002 -0.09666168909566492
22. -0.09650492090448304
22.1 -0.09634893852773896
22.200000000000003 -0.09619373558233386
22.3 -0.09603930575259768
22.400000000000002 -0.09588564278951348
22.5 -0.0957327405099477
22.6 -0.09558059279588677
22.700000000000003 -0.09542919359368021
22.8 -0.09527853691329098
22.900000000000002 -0.09512861682755135
23. -0.09497942796486196
23.1 -0.09483096304128681
23.200000000000003 -0.09468321779418137
23.3 -0.0945361860471264
23.400000000000002 -0.09438986217639521
23.5 -0.09424424061681702
23.6 -0.09409931586108347
23.700000000000003 -0.0939550824590622
23.8 -0.0938115350171171
23.900000000000002 -0.09366866819743637
24. -0.09352647671736809
24.1 -0.09338495534876264
24.200000000000003 -0.09324409891732267
24.3 -0.09310390230196026
24.400000000000002 -0.0929643604341617
24.5 -0.09282546829735908
24.6 -0.09268722092630903
24.700000000000003 -0.09254961340647976
24.8 -0.09241264087344385
24.900000000000002 -0.09227629851227903
25. -0.09214058155697609
25.1 -0.09200548528985349
25.200000000000003 -0.09187100504097921
25.3 -0.09173713618759963
25.400000000000002 -0.09160387415357552
25.5 -0.09147121440882412
25.6 -0.09133915246876936
25.700000000000003 -0.09120768389379762
25.8 -0.09107680428872086
25.900000000000002 -0.09094650930224671
26. -0.0908167946264539
26.1 -0.09068765599627612
26.200000000000003 -0.09055908918899078
26.3 -0.09043109002371467
26.400000000000002 -0.09030365436090665
26.5 -0.09017677810187576
26.6 -0.09005045718829566
26.700000000000003 -0.0899246876017262
26.8 -0.08979946536313976
26.900000000000002 -0.08967478653245461
27. -0.08955064720807385
27.1 -0.08942704352643023
27.200000000000003 -0.08930397166153711
27.3 -0.08918142782454505
27.400000000000002 -0.08905940826312819
27.5 -0.08893790926174494
27.6 -0.08881692714018728
27.700000000000003 -0.08869645825383304
27.8 -0.08857649899306423
27.900000000000002 -0.08845704578285707
28. -0.08833809508237728
28.1 -0.08821964338458034
28.200000000000003 -0.0881016872158172
28.3 -0.08798422313544502
28.400000000000002 -0.08786724773544302
28.5 -0.08775075764003352
28.6 -0.08763474950530731
28.700000000000003 -0.08751922001885454
28.8 -0.08740416589940006
28.900000000000002 -0.08728958389644388
29. -0.08717547078990573
29.1 -0.08706182338977451
29.200000000000003 -0.0869486385357629
29.3 -0.08683591309696538
29.400000000000002 -0.08672364397152138
29.5 -0.08661182808628312
29.6 -0.08650046239648666
29.700000000000003 -0.08638954388542863
29.8 -0.08627906956414576
29.900000000000002 -0.08616903647109989
30. -0.086059441671866
30.1 -0.08595028225882521
30.200000000000003 -0.0858415553508608
30.3 -0.08573325809305901
30.400000000000002 -0.08562538765641335
30.5 -0.08551794123753269
30.6 -0.08541091605835334
30.700000000000003 -0.0853043093658546
30.8 -0.08519811843177855
30.900000000000002 -0.08509234055235218
31. -0.08498697304801499
31.1 -0.0848820132631484
31.200000000000003 -0.08477745856580954
31.3 -0.0846733063481264
31.400000000000002 -0.08456955402342047
31.5 -0.08446619902985522
31.6 -0.08436323882759458
31.700000000000003 -0.08426067089919641
31.8 -0.08415849274936633
31.900000000000002 -0.08405670190471433
32. -0.08395529591351432
32.1 -0.08385427234546702
32.2 -0.08375362879146589
32.3 -0.08365336286347491
32.400000000000006 -0.08355347219386497
32.5 -0.08345395443584046
32.6 -0.08335480726278291
32.7 -0.08325602836813985
32.8 -0.08315761546520765
32.900000000000006 -0.08305956628691763
33. -0.08296187858562457
33.1 -0.08286455013289774
33.2 -0.08276757871931524
33.300000000000004 -0.08267096215426019
33.4 -0.08257469826571975
33.5 -0.08247878490008688
33.6 -0.08238321992196422
33.7 -0.08228800121397074
33.800000000000004 -0.08219312667655045
33.9 -0.08209859422778402
34. -0.08200440180320222
34.1 -0.08191054735560206
34.2 -0.08181702885486483
34.300000000000004 -0.08172384428777694
34.4 -0.08163099165785254
34.5 -0.08153846898515833
34.6 -0.0814462743061409
34.7 -0.08135440567345599
34.800000000000004 -0.08126286115579952
34.9 -0.08117163883774162
35. -0.08108073681956131
35.1 -0.08099015321708485
35.2 -0.08089988616152445
35.300000000000004 -0.08080993379932036
35.4 -0.08072029429198385
35.5 -0.08063096581594273
35.6 -0.08054194656238825
35.7 -0.08045323473712473
35.800000000000004 -0.08036482856033836
35.9 -0.08027672626677787
36. -0.0801889261051143
36.1 -0.0801014263381292
36.2 -0.08001422524248872
36.300000000000004 -0.07992732110860395
36.4 -0.0798407122404915
36.5 -0.07975439695563712
36.6 -0.07966837682253115
36.7 -0.07958264047217929
36.800000000000004 -0.07949719597468166
36.9 -0.07941203846239117
37. -0.07932716631813991
37.1 -0.07924257793744069
37.2 -0.07915827172836121
37.300000000000004 -0.07907424611139932
37.4 -0.0789904995193602
37.5 -0.078907030397235
37.6 -0.07882383720208022
37.7 -0.07874091840289982
37.800000000000004 -0.07865827248052695
37.9 -0.07857589792750896
38. -0.07849379324799224
38.1 -0.07841195695760922
38.2 -0.0783303875833664
38.300000000000004 -0.078249083663534
38.4 -0.07816804374753616
38.5 -0.07808726639584333
38.6 -0.07800675017986539
38.7 -0.0779264936818459
38.800000000000004 -0.07784649549475811
38.9 -0.0777667542222015
39. -0.0776872684783
39.1 -0.07760803688760115
39.2 -0.07752905808497663
39.300000000000004 -0.07745033071552375
39.400000000000006 -0.07737185343446779
39.5 -0.07729362490706627
39.6 -0.07721564380851342
39.7 -0.07713790882384633
39.800000000000004 -0.07706041864785185
39.900000000000006 -0.0769831719849747
40. -0.07690616754922658
40.1 -0.07682940406409636
40.2 -0.07675288026246113
40.300000000000004 -0.07667659488649833
40.400000000000006 -0.07660054668759901
40.5 -0.07652473442628181
40.6 -0.07644915687210815
40.7 -0.07637381280359815
40.800000000000004 -0.07629870100814766
40.900000000000006 -0.07622382028194605
41. -0.0761491694298952
41.1 -0.07607474726552893
41.2 -0.0760005526109338
41.300000000000004 -0.07592658429667053
41.400000000000006 -0.07585284116169629
41.5 -0.07577932205328788
41.6 -0.07570602582696585
41.7 -0.0756329513464194
41.800000000000004 -0.07556009748343184
41.900000000000006 -0.0754874631178074
42. -0.07541504713729835
42.1 -0.07534284843753322
42.2 -0.07527086592194558
42.300000000000004 -0.07519909850170386
42.400000000000006 -0.07512754509564157
42.5 -0.07505620463018874
42.6 -0.07498507603930352
42.7 -0.07491415826440524
42.800000000000004 -0.07484345025430744
42.900000000000006 -0.0747729509651522
43. -0.07470265936034476
43.1 -0.07463257441048933
43.2 -0.07456269570446993
43.300000000000004 -0.07449302100651242
43.400000000000006 -0.07442354991752936
43.5 -0.07435428082107405
43.6 -0.07428521395257034
43.7 -0.07421634771029276
43.800000000000004 -0.07414768111348821
43.900000000000006 -0.07407921318811087
44. -0.07401094296676312
44.1 -0.07394286948863822
44.2 -0.07387499179946232
44.300000000000004 -0.07380730895143821
44.400000000000006 -0.07373982000318902
44.5 -0.07367252401970241
44.6 -0.07360542007227606
44.7 -0.07353850723846297
44.800000000000004 -0.07347178460201753
44.900000000000006 -0.0734052512528427
45. -0.07333890628693666
45.1 -0.07327274880634133
45.2 -0.07320677791908994
45.300000000000004 -0.07314099273915668
45.400000000000006 -0.07307539240949018
45.5 -0.07300997600988696
45.6 -0.07294474269466436
45.7 -0.07287969157719174
45.800000000000004 -0.07281482184787173
45.900000000000006 -0.07275013263167183
46. -0.07268562308276319
46.1 -0.07262129236086734
46.2 -0.07255713963120952
46.300000000000004 -0.07249316406447243
46.400000000000006 -0.07242936483675087
46.5 -0.07236574112950635
46.6 -0.07230229212952247
46.7 -0.07223901702886068
46.800000000000004 -0.07217591502481624
46.900000000000006 -0.07211298531987517
47. -0.07205022712167106
47.1 -0.07198763964294255
47.2 -0.07192522210149146
47.300000000000004 -0.0718629737201409
47.400000000000006 -0.07180089372669408
47.5 -0.07173898135389342
47.6 -0.07167723583938036
47.7 -0.07161565642565489
47.800000000000004 -0.07155424236003631
47.900000000000006 -0.07149299289462376
48. -0.07143190728625744
48.1 -0.07137098479648003
48.2 -0.07131022469149875
48.300000000000004 -0.07124962624214763
48.400000000000006 -0.07118918872384981
48.5 -0.0711289114165811
48.6 -0.071068793604833
48.7 -0.07100883457757626
48.800000000000004 -0.07094903362822562
48.900000000000006 -0.0708893900546034
49. -0.07082990315890496
49.1 -0.07077057224766342
49.2 -0.07071139663171531
49.300000000000004 -0.0706523756261664
49.400000000000006 -0.07059350855035748
49.5 -0.07053479472783118
49.6 -0.07047622777742132
49.7 -0.07041782415760652
49.800000000000004 -0.07035956607770434
49.900000000000006 -0.07030145858661242
50. -0.07024350102838978
50.1 -0.07018569275110233
50.2 -0.07012803310679182
50.300000000000004 -0.07007052145144432
50.400000000000006 -0.07001315714496001
50.5 -0.06995593955112213
50.6 -0.0698988680375672
50.7 -0.06984194197575475
50.800000000000004 -0.06978516074093813
50.900000000000006 -0.0697285237121347
51. -0.06967203027209706
51.1 -0.06961567980728416
51.2 -0.06955947170783265
51.300000000000004 -0.06950340536752876
51.400000000000006 -0.06944748018378037
51.5 -0.06939169555758895
51.6 -0.06933605089352245
51.7 -0.06928054559968773
51.800000000000004 -0.06922517908770388
51.900000000000006 -0.0691699507726753
52. -0.06911486007316534
52.1 -0.06905990641116991
52.2 -0.06900508921209171
52.300000000000004 -0.06895040790471417
52.400000000000006 -0.06889586192117635
52.5 -0.06884145069693201
52.6 -0.06878717367078904
52.7 -0.06873303028478324
52.800000000000004 -0.06867901998422452
52.900000000000006 -0.06862514221765412
53. -0.06857139643682042
53.1 -0.0685177820966549
53.2 -0.06846429865524865
53.300000000000004 -0.06841094557382857
53.400000000000006 -0.0683577223167344
53.5 -0.06830462835139539
53.6 -0.0682516631483075
53.7 -0.06819882618101092
53.800000000000004 -0.0681461169260673
53.900000000000006 -0.06809353486303774
54. -0.06804152765392793
54.1 -0.06798875024582979
54.2 -0.06793654666557285
54.300000000000004 -0.0678844682250297
54.400000000000006 -0.06783251441843134
54.5 -0.0677806847428786
54.6 -0.06772897869832147
54.7 -0.06767739578753806
54.800000000000004 -0.06762593551611443
54.900000000000006 -0.06757459739242402
55. -0.06752338092760744
55.1 -0.06747228563555263
55.2 -0.06742131103287494
55.300000000000004 -0.06737045663889739
55.400000000000006 -0.06731972197563153
55.5 -0.06726910656775774
55.6 -0.06721860994260628
55.7 -0.06716823163013824
55.800000000000004 -0.06711797116292702
55.900000000000006 -0.06706782807613931
56. -0.06701780190751667
56.1 -0.06696789219735752
56.2 -0.06691809848849868
56.300000000000004 -0.06686842032629745
56.400000000000006 -0.06681885725861378
56.5 -0.06676940883579259
56.6 -0.06672007461064619
56.7 -0.06667085413843685
56.800000000000004 -0.06662174697685969
56.900000000000006 -0.06657275268602555
57. -0.06652387082844394
57.1 -0.0664751009690063
57.2 -0.06642644267496936
57.300000000000004 -0.06637789551593862
57.400000000000006 -0.0663294590638519
57.5 -0.0662811328929633
57.6 -0.06623291657982683
57.7 -0.0661848097032806
57.800000000000004 -0.06613681184443104
57.900000000000006 -0.06608892258663703
58. -0.06604114151549458
58.1 -0.06599346821882113
58.2 -0.06594590228664043
58.300000000000004 -0.06589844331116733
58.400000000000006 -0.06585109088679272
58.5 -0.06580384461006858
58.6 -0.06575670407953953
58.7 -0.0657096688963413
58.800000000000004 -0.06566273866326895
58.900000000000006 -0.06561591298537213
59. -0.06556919146978896
59.1 -0.06552257372573167
59.2 -0.0654760593644726
59.300000000000004 -0.06542964799933018
59.400000000000006 -0.06538333924565526
59.5 -0.06533713272081708
59.6 -0.06529102804419001
59.7 -0.06524502483713973
59.800000000000004 -0.06519912272301004
59.900000000000006 -0.06515332132710949
60. -0.06510762027669821

==> ising-hmc-paper/data/results_hmc.txt <==
3	0.874323	0.0017756	1.96597	0.0422313	0.76786
6	0.807183	0.00301841	8.81798	0.355845	0.80212
9	0.767622	0.00431802	21.0193	1.22996	0.83863
12	0.737046	0.00552655	36.5531	2.71794	0.78624
15	0.71468	0.00794898	77.9022	7.93704	0.8352
18	0.692889	0.00963539	111.442	13.1605	0.79839
21	0.695627	0.00763888	98.3332	11.0288	0.83896
24	0.665815	0.0126413	206.724	31.3225	0.81523
27	0.659165	0.0115412	189.491	27.7368	0.79329
30	0.64417	0.0133005	251.575	41.2022	0.77124


==> ising-hmc-paper/data/results_hmc_3d.txt <==
2	0.700481	0.00324224	4.02149	0.115124	0.61302
3	0.593502	0.00208821	2.6138	0.0616144	0.76645
4	0.521444	0.00240041	4.59112	0.139015	0.80879
5	0.473141	0.00284072	8.13702	0.318851	0.73341
6	0.433488	0.00307622	11.2535	0.504733	0.78006
7	0.396952	0.00356705	17.4767	0.945127	0.72451
8	0.372993	0.00384261	22.7301	1.37815	0.76755
9	0.364888	0.0039239	27.7171	1.82986	0.72769
10	0.328682	0.0043921	37.689	2.83153	0.68368


==> ising-hmc-paper/data/results_hmc_4d.txt <==
2	0.518074	0.00558028	16.154	0.84512	0.24236
3	0.39643	0.0018023	3.17867	0.0836802	0.71645
4	0.313119	0.00211659	6.94623	0.254547	0.69018
5	0.262566	0.00225883	11.4319	0.516905	0.66794
6	0.223232	0.00240457	17.7513	0.97121	0.65725


==> ising-hmc-paper/data/results_hmc_alltoall.txt <==
2	-0.113499	0.00132929	0.835787	0.0125809	0.9837
7	-0.133326	0.000715161	0.408358	0.00585903	0.88949
12	-0.117895	0.000593294	0.431322	0.0071886	0.95467
17	-0.10406	0.000921293	1.42957	0.0256901	0.94666
22	-0.0964054	0.000612223	0.793583	0.0108912	0.96577
27	-0.0890814	0.00050573	0.652555	0.0080984	0.93484
32	-0.0835943	0.000478246	0.683469	0.00845033	0.90409
37	-0.0788138	0.000471401	0.771575	0.0106131	0.87838
42	-0.0754879	0.000494856	0.941993	0.0140483	0.85998
47	-0.0725466	0.000498433	1.06646	0.0171101	0.84829
52	-0.0678272	0.000509826	1.23166	0.0210038	0.84938


==> ising-hmc-paper/data/results_local.txt <==
3	0.871833	0.0013882	1.90862	0.0392916
6	0.805621	0.00223446	5.49923	0.180774
9	0.764936	0.00315591	11.9568	0.553574
12	0.742267	0.00381916	19.4708	1.10238
15	0.723604	0.00488978	33.7608	2.42498
18	0.709368	0.00547464	45.6805	3.72475
21	0.67992	0.0082322	87.3119	9.3269
24	0.687643	0.0068615	80.2105	8.27744
27	0.664411	0.00862192	115.121	13.7771
30	0.658108	0.00894037	131.237	16.5654


==> ising-hmc-paper/data/results_local_3d.txt <==
2	0.68538	0.00183692	1.59316	0.0300769
3	0.588461	0.0021023	2.96581	0.0739454
4	0.518607	0.00238921	4.82293	0.151555
5	0.469347	0.00267015	7.4541	0.279185
6	0.427142	0.0029985	10.8821	0.480102
7	0.39418	0.00327966	14.8561	0.74998
8	0.373876	0.00360873	20.5766	1.19303
9	0.350999	0.00392254	26.9367	1.76003
10	0.330468	0.00394011	30.541	2.09976


==> ising-hmc-paper/data/results_local_4d.txt <==
2	0.516299	0.00179104	1.84902	0.0381693
3	0.393957	0.0020386	4.26444	0.127201
4	0.316354	0.00220502	7.75681	0.297465
5	0.259401	0.00239584	13.0824	0.627254
6	0.222232	0.00247503	18.9481	1.0628


==> ising-hmc-paper/data/results_local_alltoall.txt <==
2	-0.11585	0.000803118	0.657046	0.00814964
7	-0.132847	0.000773517	0.924797	0.0138126
12	-0.117902	0.000725777	1.18621	0.0202907
17	-0.106869	0.000683251	1.37019	0.0247115
22	-0.0975531	0.000657919	1.57163	0.0297053
27	-0.0896553	0.000611799	1.64152	0.0325998
32	-0.084116	0.000593248	1.77292	0.0367271
37	-0.0787629	0.000578341	1.91822	0.0394716
42	-0.076243	0.0005676	2.03628	0.0436103
47	-0.0730168	0.000544933	2.07568	0.0443791
52	-0.0691466	0.000533038	2.17727	0.0483445


==> ising-hmc-paper/highlights.txt <==
Modification of the Hubbard-Stratonovich transformation for indefinite matrices

New, very flexible approach to the Ising model

Easy application for the HMC


==> ising-hmc-paper/novelty.txt <==
This paper is mostly of educational significance as it yields an easy approach 
to the HMC on the lattice and because it adds a new facet to the Ising model, 
which is commonly used to teach a broad spectrum of numerical methods. In 
addition it opens the perspective of applying efficient continuous algorithms, 
as the HMC, to problems up to this point only solvable with discrete methods.

To our knowledge the transformation we apply to the Ising model, allowing it to 
be solved by the HMC, is completely new to literature.

